Joint Extremum Compression and Detection of a Time-Delayed Signal for Distributed Sensing

We study the problem of joint compression and detection in distributed sensing systems, motivated by applications such as device-to-device connectivity in IoT networks and distributed radar. In such systems, spatially separated sensors must collaboratively decide whether their observations stem from a common underlying signal, while communicating over highly bandwidth-limited links. We consider a fundamental, insightful model in which one sensor (the encoder) observes a continuous-time realization of a stationary bandlimited Gaussian process, while the other sensor (the decoder) observes a delayed and noisy version of that signal, with an unknown delay. The encoder is allowed to transmit only a $k$-bit message to the decoder to assist in making a binary decision: either the observations are statistically independent, or they are time-shifted noisy versions of the same signal. We propose a low-complexity extremum-based scheme that exploits the structure of the signal to enable reliable decision-making under tight communication constraints. We derive nonasymptotic upper bounds on the false alarm and mis-detection probabilities of our method, as well as a simplified asymptotic bound for the latter. Representative simulations demonstrate that the proposed scheme outperforms the prevalent 1-bit-per-sample quantization baseline and a Fisher-information-based compression benchmark, while closely approaching an information-theoretic (nonrealizable) rate-distortion benchmark.

==> data/ROC_1b.dat <==
   1.0000000e+00   1.0000000e+00
   9.9999000e-01   1.0000000e+00
   9.9999000e-01   1.0000000e+00
   9.9999000e-01   1.0000000e+00
   9.9999000e-01   1.0000000e+00
   9.9999000e-01   1.0000000e+00
   9.9998000e-01   1.0000000e+00
   9.9998000e-01   1.0000000e+00
   9.9998000e-01   1.0000000e+00
   9.9998000e-01   1.0000000e+00
   9.9998000e-01   1.0000000e+00
   9.9997000e-01   1.0000000e+00
   9.9997000e-01   1.0000000e+00
   9.9997000e-01   1.0000000e+00
   9.9997000e-01   1.0000000e+00
   9.9997000e-01   9.9999000e-01
   9.9997000e-01   9.9998000e-01
   9.9997000e-01   9.9997000e-01
   9.9996000e-01   9.9996000e-01
   9.9996000e-01   9.9996000e-01
   9.9996000e-01   9.9996000e-01
   9.9996000e-01   9.9994000e-01
   9.9995000e-01   9.9993000e-01
   9.9994000e-01   9.9991000e-01
   9.9994000e-01   9.9991000e-01
   9.9994000e-01   9.9991000e-01
   9.9993000e-01   9.9989000e-01
   9.9993000e-01   9.9988000e-01
   9.9991000e-01   9.9988000e-01
   9.9990000e-01   9.9986000e-01
   9.9990000e-01   9.9986000e-01
   9.9989000e-01   9.9983000e-01
   9.9987000e-01   9.9982000e-01
   9.9983000e-01   9.9981000e-01
   9.9981000e-01   9.9980000e-01
   9.9979000e-01   9.9978000e-01
   9.9977000e-01   9.9977000e-01
   9.9976000e-01   9.9975000e-01
   9.9972000e-01   9.9972000e-01
   9.9971000e-01   9.9971000e-01
   9.9970000e-01   9.9968000e-01
   9.9966000e-01   9.9962000e-01
   9.9962000e-01   9.9954000e-01
   9.9957000e-01   9.9949000e-01
   9.9952000e-01   9.9945000e-01
   9.9944000e-01   9.9941000e-01
   9.9939000e-01   9.9936000e-01
   9.9935000e-01   9.9927000e-01
   9.9926000e-01   9.9924000e-01
   9.9920000e-01   9.9919000e-01
   9.9912000e-01   9.9911000e-01
   9.9905000e-01   9.9902000e-01
   9.9889000e-01   9.9889000e-01
   9.9881000e-01   9.9878000e-01
   9.9862000e-01   9.9870000e-01
   9.9849000e-01   9.9856000e-01
   9.9831000e-01   9.9842000e-01
   9.9812000e-01   9.9823000e-01
   9.9787000e-01   9.9808000e-01
   9.9756000e-01   9.9782000e-01
   9.9723000e-01   9.9762000e-01
   9.9699000e-01   9.9733000e-01
   9.9657000e-01   9.9706000e-01
   9.9618000e-01   9.9655000e-01
   9.9572000e-01   9.9620000e-01
   9.9519000e-01   9.9587000e-01
   9.9457000e-01   9.9536000e-01
   9.9401000e-01   9.9487000e-01
   9.9337000e-01   9.9439000e-01
   9.9257000e-01   9.9367000e-01
   9.9160000e-01   9.9308000e-01
   9.9051000e-01   9.9229000e-01
   9.8956000e-01   9.9139000e-01
   9.8852000e-01   9.9038000e-01
   9.8742000e-01   9.8932000e-01
   9.8593000e-01   9.8816000e-01
   9.8437000e-01   9.8662000e-01
   9.8274000e-01   9.8506000e-01
   9.8082000e-01   9.8362000e-01
   9.7877000e-01   9.8174000e-01
   9.7650000e-01   9.7997000e-01
   9.7403000e-01   9.7795000e-01
   9.7119000e-01   9.7611000e-01
   9.6843000e-01   9.7377000e-01
   9.6528000e-01   9.7095000e-01
   9.6181000e-01   9.6817000e-01
   9.5837000e-01   9.6535000e-01
   9.5473000e-01   9.6204000e-01
   9.5068000e-01   9.5895000e-01
   9.4600000e-01   9.5502000e-01
   9.4138000e-01   9.5145000e-01
   9.3633000e-01   9.4763000e-01
   9.3128000e-01   9.4287000e-01
   9.2584000e-01   9.3866000e-01
   9.2000000e-01   9.3352000e-01
   9.1340000e-01   9.2825000e-01
   9.0684000e-01   9.2243000e-01
   8.9991000e-01   9.1644000e-01
   8.9298000e-01   9.1049000e-01
   8.8521000e-01   9.0401000e-01
   8.7727000e-01   8.9736000e-01
   8.6888000e-01   8.9031000e-01
   8.6070000e-01   8.8294000e-01
   8.5182000e-01   8.7537000e-01
   8.4296000e-01   8.6769000e-01
   8.3360000e-01   8.5962000e-01
   8.2356000e-01   8.5104000e-01
   8.1354000e-01   8.4189000e-01
   8.0321000e-01   8.3240000e-01
   7.9248000e-01   8.2254000e-01
   7.8100000e-01   8.1290000e-01
   7.7035000e-01   8.0288000e-01
   7.5902000e-01   7.9240000e-01
   7.4745000e-01   7.8141000e-01
   7.3527000e-01   7.7110000e-01
   7.2316000e-01   7.6021000e-01
   7.1031000e-01   7.4914000e-01
   6.9777000e-01   7.3793000e-01
   6.8502000e-01   7.2679000e-01
   6.7208000e-01   7.1562000e-01
   6.5845000e-01   7.0404000e-01
   6.4502000e-01   6.9168000e-01
   6.3163000e-01   6.7996000e-01
   6.1831000e-01   6.6781000e-01
   6.0475000e-01   6.5563000e-01
   5.9149000e-01   6.4319000e-01
   5.7768000e-01   6.3118000e-01
   5.6426000e-01   6.1896000e-01
   5.5115000e-01   6.0696000e-01
   5.3742000e-01   5.9522000e-01
   5.2453000e-01   5.8241000e-01
   5.1083000e-01   5.6981000e-01
   4.9790000e-01   5.5730000e-01
   4.8414000e-01   5.4530000e-01
   4.7075000e-01   5.3292000e-01
   4.5824000e-01   5.2068000e-01
   4.4530000e-01   5.0861000e-01
   4.3206000e-01   4.9671000e-01
   4.1948000e-01   4.8443000e-01
   4.0674000e-01   4.7253000e-01
   3.9469000e-01   4.6011000e-01
   3.8332000e-01   4.4894000e-01
   3.7125000e-01   4.3784000e-01
   3.5969000e-01   4.2671000e-01
   3.4798000e-01   4.1547000e-01
   3.3683000e-01   4.0481000e-01
   3.2612000e-01   3.9367000e-01
   3.1476000e-01   3.8333000e-01
   3.0407000e-01   3.7349000e-01
   2.9351000e-01   3.6362000e-01
   2.8352000e-01   3.5427000e-01
   2.7303000e-01   3.4417000e-01
   2.6366000e-01   3.3428000e-01
   2.5438000e-01   3.2415000e-01
   2.4485000e-01   3.1475000e-01
   2.3564000e-01   3.0524000e-01
   2.2671000e-01   2.9577000e-01
   2.1782000e-01   2.8736000e-01
   2.1006000e-01   2.7837000e-01
   2.0220000e-01   2.7014000e-01
   1.9434000e-01   2.6234000e-01
   1.8645000e-01   2.5447000e-01
   1.7889000e-01   2.4624000e-01
   1.7194000e-01   2.3854000e-01
   1.6518000e-01   2.3146000e-01
   1.5798000e-01   2.2462000e-01
   1.5149000e-01   2.1781000e-01
   1.4544000e-01   2.1126000e-01
   1.3927000e-01   2.0444000e-01
   1.3323000e-01   1.9804000e-01
   1.2712000e-01   1.9173000e-01
   1.2183000e-01   1.8520000e-01
   1.1648000e-01   1.7925000e-01
   1.1162000e-01   1.7323000e-01
   1.0634000e-01   1.6787000e-01
   1.0182000e-01   1.6264000e-01
   9.7380000e-02   1.5721000e-01
   9.3040000e-02   1.5212000e-01
   8.8900000e-02   1.4718000e-01
   8.4570000e-02   1.4258000e-01
   8.1010000e-02   1.3778000e-01
   7.7240000e-02   1.3333000e-01
   7.3480000e-02   1.2938000e-01
   7.0200000e-02   1.2526000e-01
   6.6680000e-02   1.2141000e-01
   6.3320000e-02   1.1771000e-01
   6.0210000e-02   1.1355000e-01
   5.7280000e-02   1.0944000e-01
   5.4030000e-02   1.0622000e-01
   5.1790000e-02   1.0259000e-01
   4.9400000e-02   9.8970000e-02
   4.6650000e-02   9.5740000e-02
   4.4360000e-02   9.2620000e-02
   4.2050000e-02   8.9520000e-02
   3.9980000e-02   8.6000000e-02
   3.7960000e-02   8.3170000e-02
   3.6120000e-02   8.0690000e-02
   3.4300000e-02   7.7750000e-02
   3.2550000e-02   7.5200000e-02
   3.1030000e-02   7.2780000e-02
   2.9310000e-02   7.0360000e-02
   2.7830000e-02   6.7880000e-02
   2.6290000e-02   6.5820000e-02
   2.4780000e-02   6.3440000e-02
   2.3510000e-02   6.1320000e-02
   2.2270000e-02   5.9280000e-02
   2.1130000e-02   5.7060000e-02
   1.9900000e-02   5.5040000e-02
   1.8990000e-02   5.3340000e-02
   1.8080000e-02   5.1780000e-02
   1.7060000e-02   5.0020000e-02
   1.6110000e-02   4.8250000e-02
   1.5110000e-02   4.6810000e-02
   1.4220000e-02   4.5180000e-02
   1.3370000e-02   4.3790000e-02
   1.2720000e-02   4.2250000e-02
   1.1980000e-02   4.0910000e-02
   1.1330000e-02   3.9480000e-02
   1.0730000e-02   3.8150000e-02
   1.0210000e-02   3.7030000e-02
   9.5800000e-03   3.5620000e-02
   9.1100000e-03   3.4380000e-02
   8.5700000e-03   3.3280000e-02
   8.1000000e-03   3.2160000e-02
   7.5800000e-03   3.1110000e-02
   7.1500000e-03   3.0050000e-02
   6.7800000e-03   2.9160000e-02
   6.3200000e-03   2.8370000e-02
   5.9800000e-03   2.7620000e-02
   5.7500000e-03   2.6670000e-02
   5.5600000e-03   2.5770000e-02
   5.1600000e-03   2.4900000e-02
   4.7600000e-03   2.4210000e-02
   4.5000000e-03   2.3360000e-02
   4.2700000e-03   2.2680000e-02
   3.9900000e-03   2.1810000e-02
   3.7300000e-03   2.1010000e-02
   3.5600000e-03   2.0290000e-02
   3.3600000e-03   1.9660000e-02
   3.2300000e-03   1.8900000e-02
   3.0400000e-03   1.8250000e-02
   2.8700000e-03   1.7660000e-02
   2.6900000e-03   1.7020000e-02
   2.5300000e-03   1.6470000e-02
   2.3700000e-03   1.5880000e-02
   2.1500000e-03   1.5330000e-02
   2.0100000e-03   1.4840000e-02
   1.9000000e-03   1.4300000e-02
   1.8100000e-03   1.3710000e-02
   1.6900000e-03   1.3220000e-02
   1.5700000e-03   1.2810000e-02
   1.4500000e-03   1.2380000e-02
   1.3500000e-03   1.1970000e-02
   1.3000000e-03   1.1680000e-02
   1.2200000e-03   1.1200000e-02
   1.1200000e-03   1.0820000e-02
   1.0800000e-03   1.0390000e-02
   1.0100000e-03   1.0020000e-02
   9.6000000e-04   9.6200000e-03
   9.3000000e-04   9.3000000e-03
   8.9000000e-04   8.9100000e-03
   8.6000000e-04   8.6400000e-03
   7.9000000e-04   8.3400000e-03
   7.7000000e-04   8.0000000e-03
   6.9000000e-04   7.7200000e-03
   6.5000000e-04   7.4500000e-03
   5.9000000e-04   7.1700000e-03
   5.6000000e-04   6.9800000e-03
   5.2000000e-04   6.7700000e-03
   5.1000000e-04   6.5000000e-03
   4.8000000e-04   6.2900000e-03
   4.5000000e-04   6.0700000e-03
   4.2000000e-04   5.8500000e-03
   3.4000000e-04   5.6700000e-03
   3.2000000e-04   5.4900000e-03
   2.8000000e-04   5.3300000e-03
   2.4000000e-04   5.0900000e-03
   2.3000000e-04   4.8900000e-03
   2.2000000e-04   4.7400000e-03
   2.0000000e-04   4.5700000e-03
   2.0000000e-04   4.4100000e-03
   1.9000000e-04   4.2800000e-03
   1.7000000e-04   4.1200000e-03
   1.7000000e-04   4.0100000e-03
   1.7000000e-04   3.8700000e-03
   1.5000000e-04   3.7400000e-03
   1.4000000e-04   3.6300000e-03
   1.3000000e-04   3.5000000e-03
   1.2000000e-04   3.3900000e-03
   1.1000000e-04   3.2200000e-03
   1.0000000e-04   3.0700000e-03
   8.0000000e-05   2.9700000e-03
   8.0000000e-05   2.8000000e-03
   6.0000000e-05   2.7000000e-03
   5.0000000e-05   2.6000000e-03
   4.0000000e-05   2.5500000e-03
   4.0000000e-05   2.4700000e-03
   4.0000000e-05   2.3600000e-03
   2.0000000e-05   2.3000000e-03
   2.0000000e-05   2.2600000e-03
   1.0000000e-05   2.1300000e-03
   1.0000000e-05   2.0600000e-03
   1.0000000e-05   2.0400000e-03
   1.0000000e-05   1.9000000e-03
   1.0000000e-05   1.8500000e-03
   1.0000000e-05   1.7400000e-03
   1.0000000e-05   1.7100000e-03
   1.0000000e-05   1.6300000e-03
   1.0000000e-05   1.5800000e-03
   1.0000000e-05   1.5000000e-03
   1.0000000e-05   1.4700000e-03
   1.0000000e-05   1.3900000e-03
   1.0000000e-05   1.3600000e-03
   1.0000000e-05   1.3200000e-03
   1.0000000e-05   1.2600000e-03
   1.0000000e-05   1.2300000e-03
   1.0000000e-05   1.1800000e-03
   1.0000000e-05   1.1400000e-03
   1.0000000e-05   1.1100000e-03
   1.0000000e-05   1.0800000e-03
   0.0000000e+00   1.0600000e-03
   0.0000000e+00   1.0100000e-03
   0.0000000e+00   9.5000000e-04
   0.0000000e+00   9.0000000e-04
   0.0000000e+00   8.5000000e-04
   0.0000000e+00   8.2000000e-04
   0.0000000e+00   7.7000000e-04
   0.0000000e+00   7.6000000e-04
   0.0000000e+00   7.3000000e-04
   0.0000000e+00   6.9000000e-04
   0.0000000e+00   6.5000000e-04
   0.0000000e+00   6.5000000e-04
   0.0000000e+00   6.2000000e-04
   0.0000000e+00   5.6000000e-04
   0.0000000e+00   5.2000000e-04
   0.0000000e+00   4.7000000e-04
   0.0000000e+00   4.5000000e-04
   0.0000000e+00   4.4000000e-04
   0.0000000e+00   4.1000000e-04
   0.0000000e+00   3.9000000e-04
   0.0000000e+00   3.8000000e-04
   0.0000000e+00   3.6000000e-04
   0.0000000e+00   3.4000000e-04
   0.0000000e+00   3.2000000e-04
   0.0000000e+00   3.0000000e-04
   0.0000000e+00   2.9000000e-04
   0.0000000e+00   2.8000000e-04
   0.0000000e+00   2.7000000e-04
   0.0000000e+00   2.6000000e-04
   0.0000000e+00   2.6000000e-04
   0.0000000e+00   2.5000000e-04
   0.0000000e+00   2.4000000e-04
   0.0000000e+00   2.3000000e-04
   0.0000000e+00   2.0000000e-04
   0.0000000e+00   2.0000000e-04
   0.0000000e+00   1.8000000e-04
   0.0000000e+00   1.4000000e-04
   0.0000000e+00   1.3000000e-04
   0.0000000e+00   1.1000000e-04
   0.0000000e+00   9.0000000e-05
   0.0000000e+00   7.0000000e-05
   0.0000000e+00   6.0000000e-05
   0.0000000e+00   6.0000000e-05
   0.0000000e+00   6.0000000e-05
   0.0000000e+00   6.0000000e-05
   0.0000000e+00   6.0000000e-05
   0.0000000e+00   6.0000000e-05
   0.0000000e+00   6.0000000e-05
   0.0000000e+00   6.0000000e-05
   0.0000000e+00   5.0000000e-05
   0.0000000e+00   5.0000000e-05
   0.0000000e+00   5.0000000e-05
   0.0000000e+00   5.0000000e-05
   0.0000000e+00   4.0000000e-05
   0.0000000e+00   4.0000000e-05
   0.0000000e+00   4.0000000e-05
   0.0000000e+00   4.0000000e-05
   0.0000000e+00   4.0000000e-05
   0.0000000e+00   4.0000000e-05
   0.0000000e+00   4.0000000e-05
   0.0000000e+00   4.0000000e-05
   0.0000000e+00   4.0000000e-05
   0.0000000e+00   4.0000000e-05
   0.0000000e+00   4.0000000e-05
   0.0000000e+00   4.0000000e-05
   0.0000000e+00   4.0000000e-05
   0.0000000e+00   4.0000000e-05
   0.0000000e+00   3.0000000e-05
   0.0000000e+00   3.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05


==> data/ROC_RD.dat <==
   1.0000000e+00   1.0000000e+00
   9.9998000e-01   1.0000000e+00
   9.9996000e-01   1.0000000e+00
   9.9993000e-01   1.0000000e+00
   9.9991000e-01   1.0000000e+00
   9.9990000e-01   1.0000000e+00
   9.9987000e-01   1.0000000e+00
   9.9980000e-01   1.0000000e+00
   9.9971000e-01   1.0000000e+00
   9.9958000e-01   1.0000000e+00
   9.9950000e-01   1.0000000e+00
   9.9938000e-01   1.0000000e+00
   9.9919000e-01   1.0000000e+00
   9.9896000e-01   1.0000000e+00
   9.9866000e-01   1.0000000e+00
   9.9833000e-01   1.0000000e+00
   9.9788000e-01   1.0000000e+00
   9.9724000e-01   1.0000000e+00
   9.9653000e-01   1.0000000e+00
   9.9572000e-01   1.0000000e+00
   9.9467000e-01   1.0000000e+00
   9.9337000e-01   1.0000000e+00
   9.9189000e-01   1.0000000e+00
   9.9027000e-01   1.0000000e+00
   9.8799000e-01   1.0000000e+00
   9.8515000e-01   1.0000000e+00
   9.8220000e-01   1.0000000e+00
   9.7878000e-01   1.0000000e+00
   9.7504000e-01   1.0000000e+00
   9.7085000e-01   1.0000000e+00
   9.6552000e-01   1.0000000e+00
   9.6002000e-01   1.0000000e+00
   9.5395000e-01   1.0000000e+00
   9.4712000e-01   1.0000000e+00
   9.3942000e-01   1.0000000e+00
   9.3118000e-01   1.0000000e+00
   9.2238000e-01   1.0000000e+00
   9.1305000e-01   1.0000000e+00
   9.0291000e-01   1.0000000e+00
   8.9151000e-01   1.0000000e+00
   8.7895000e-01   1.0000000e+00
   8.6606000e-01   1.0000000e+00
   8.5231000e-01   1.0000000e+00
   8.3801000e-01   1.0000000e+00
   8.2311000e-01   1.0000000e+00
   8.0716000e-01   1.0000000e+00
   7.9114000e-01   1.0000000e+00
   7.7395000e-01   9.9999000e-01
   7.5700000e-01   9.9999000e-01
   7.3898000e-01   9.9999000e-01
   7.2077000e-01   9.9998000e-01
   7.0177000e-01   9.9997000e-01
   6.8270000e-01   9.9997000e-01
   6.6300000e-01   9.9994000e-01
   6.4363000e-01   9.9988000e-01
   6.2370000e-01   9.9987000e-01
   6.0412000e-01   9.9978000e-01
   5.8346000e-01   9.9974000e-01
   5.6319000e-01   9.9969000e-01
   5.4269000e-01   9.9963000e-01
   5.2272000e-01   9.9952000e-01
   5.0300000e-01   9.9943000e-01
   4.8332000e-01   9.9926000e-01
   4.6476000e-01   9.9908000e-01
   4.4696000e-01   9.9893000e-01
   4.2901000e-01   9.9873000e-01
   4.1075000e-01   9.9849000e-01
   3.9285000e-01   9.9823000e-01
   3.7461000e-01   9.9805000e-01
   3.5848000e-01   9.9774000e-01
   3.4225000e-01   9.9732000e-01
   3.2634000e-01   9.9678000e-01
   3.1060000e-01   9.9627000e-01
   2.9526000e-01   9.9566000e-01
   2.8033000e-01   9.9494000e-01
   2.6663000e-01   9.9414000e-01
   2.5321000e-01   9.9313000e-01
   2.3921000e-01   9.9201000e-01
   2.2602000e-01   9.9077000e-01
   2.1275000e-01   9.8955000e-01
   2.0077000e-01   9.8791000e-01
   1.8907000e-01   9.8620000e-01
   1.7864000e-01   9.8434000e-01
   1.6823000e-01   9.8240000e-01
   1.5847000e-01   9.8014000e-01
   1.4852000e-01   9.7765000e-01
   1.3997000e-01   9.7466000e-01
   1.3190000e-01   9.7179000e-01
   1.2398000e-01   9.6863000e-01
   1.1656000e-01   9.6501000e-01
   1.0901000e-01   9.6104000e-01
   1.0213000e-01   9.5670000e-01
   9.5440000e-02   9.5214000e-01
   8.9680000e-02   9.4761000e-01
   8.4350000e-02   9.4267000e-01
   7.9440000e-02   9.3745000e-01
   7.4410000e-02   9.3182000e-01
   6.9630000e-02   9.2551000e-01
   6.4650000e-02   9.1948000e-01
   6.0610000e-02   9.1333000e-01
   5.6800000e-02   9.0623000e-01
   5.3140000e-02   8.9855000e-01
   4.9310000e-02   8.9081000e-01
   4.5800000e-02   8.8281000e-01
   4.2700000e-02   8.7468000e-01
   3.9650000e-02   8.6563000e-01
   3.7020000e-02   8.5648000e-01
   3.4430000e-02   8.4642000e-01
   3.2010000e-02   8.3724000e-01
   2.9600000e-02   8.2686000e-01
   2.7610000e-02   8.1631000e-01
   2.5850000e-02   8.0516000e-01
   2.4020000e-02   7.9441000e-01
   2.2390000e-02   7.8369000e-01
   2.0830000e-02   7.7226000e-01
   1.9330000e-02   7.6017000e-01
   1.7960000e-02   7.4847000e-01
   1.6750000e-02   7.3574000e-01
   1.5560000e-02   7.2311000e-01
   1.4320000e-02   7.0979000e-01
   1.3360000e-02   6.9679000e-01
   1.2400000e-02   6.8365000e-01
   1.1390000e-02   6.7014000e-01
   1.0490000e-02   6.5663000e-01
   9.6800000e-03   6.4306000e-01
   8.9000000e-03   6.2960000e-01
   8.2400000e-03   6.1630000e-01
   7.4300000e-03   6.0329000e-01
   6.8800000e-03   5.8974000e-01
   6.3100000e-03   5.7609000e-01
   5.8000000e-03   5.6281000e-01
   5.2400000e-03   5.4975000e-01
   4.7000000e-03   5.3673000e-01
   4.3000000e-03   5.2346000e-01
   4.0100000e-03   5.1004000e-01
   3.7700000e-03   4.9707000e-01
   3.5000000e-03   4.8444000e-01
   3.3100000e-03   4.7131000e-01
   3.0200000e-03   4.5866000e-01
   2.7800000e-03   4.4589000e-01
   2.5600000e-03   4.3332000e-01
   2.2900000e-03   4.2156000e-01
   2.1200000e-03   4.0937000e-01
   1.9400000e-03   3.9730000e-01
   1.8400000e-03   3.8581000e-01
   1.7100000e-03   3.7394000e-01
   1.5800000e-03   3.6247000e-01
   1.4100000e-03   3.5123000e-01
   1.2900000e-03   3.4023000e-01
   1.2200000e-03   3.2949000e-01
   1.1000000e-03   3.1911000e-01
   1.0100000e-03   3.0837000e-01
   9.5000000e-04   2.9775000e-01
   8.8000000e-04   2.8763000e-01
   7.9000000e-04   2.7787000e-01
   7.0000000e-04   2.6914000e-01
   6.7000000e-04   2.5961000e-01
   6.1000000e-04   2.5036000e-01
   5.6000000e-04   2.4152000e-01
   4.8000000e-04   2.3353000e-01
   4.3000000e-04   2.2523000e-01
   4.0000000e-04   2.1660000e-01
   4.0000000e-04   2.0863000e-01
   3.7000000e-04   2.0137000e-01
   3.5000000e-04   1.9355000e-01
   3.2000000e-04   1.8640000e-01
   2.9000000e-04   1.7928000e-01
   2.6000000e-04   1.7272000e-01
   2.3000000e-04   1.6609000e-01
   2.1000000e-04   1.5988000e-01
   2.0000000e-04   1.5354000e-01
   1.8000000e-04   1.4795000e-01
   1.7000000e-04   1.4223000e-01
   1.5000000e-04   1.3682000e-01
   1.2000000e-04   1.3149000e-01
   1.0000000e-04   1.2667000e-01
   1.0000000e-04   1.2109000e-01
   1.0000000e-04   1.1631000e-01
   7.0000000e-05   1.1169000e-01
   7.0000000e-05   1.0702000e-01
   7.0000000e-05   1.0271000e-01
   6.0000000e-05   9.8520000e-02
   6.0000000e-05   9.4870000e-02
   6.0000000e-05   9.0820000e-02
   4.0000000e-05   8.7120000e-02
   4.0000000e-05   8.3570000e-02
   4.0000000e-05   7.9820000e-02
   4.0000000e-05   7.6400000e-02
   3.0000000e-05   7.3140000e-02
   3.0000000e-05   6.9870000e-02
   3.0000000e-05   6.6920000e-02
   3.0000000e-05   6.4180000e-02
   3.0000000e-05   6.1360000e-02
   3.0000000e-05   5.8630000e-02
   3.0000000e-05   5.5870000e-02
   2.0000000e-05   5.3380000e-02
   1.0000000e-05   5.1170000e-02
   1.0000000e-05   4.8770000e-02
   1.0000000e-05   4.6550000e-02
   1.0000000e-05   4.4720000e-02
   1.0000000e-05   4.2740000e-02
   1.0000000e-05   4.0800000e-02
   1.0000000e-05   3.8990000e-02
   1.0000000e-05   3.7240000e-02
   0.0000000e+00   3.5620000e-02
   0.0000000e+00   3.4060000e-02
   0.0000000e+00   3.2470000e-02
   0.0000000e+00   3.0760000e-02
   0.0000000e+00   2.9390000e-02
   0.0000000e+00   2.7840000e-02
   0.0000000e+00   2.6570000e-02
   0.0000000e+00   2.5360000e-02
   0.0000000e+00   2.4240000e-02
   0.0000000e+00   2.3010000e-02
   0.0000000e+00   2.1970000e-02
   0.0000000e+00   2.1050000e-02
   0.0000000e+00   2.0200000e-02
   0.0000000e+00   1.9070000e-02
   0.0000000e+00   1.8150000e-02
   0.0000000e+00   1.7450000e-02
   0.0000000e+00   1.6650000e-02
   0.0000000e+00   1.5740000e-02
   0.0000000e+00   1.5070000e-02
   0.0000000e+00   1.4440000e-02
   0.0000000e+00   1.3690000e-02
   0.0000000e+00   1.3010000e-02
   0.0000000e+00   1.2300000e-02
   0.0000000e+00   1.1680000e-02
   0.0000000e+00   1.1100000e-02
   0.0000000e+00   1.0570000e-02
   0.0000000e+00   1.0050000e-02
   0.0000000e+00   9.6400000e-03
   0.0000000e+00   9.2500000e-03
   0.0000000e+00   8.7700000e-03
   0.0000000e+00   8.2900000e-03
   0.0000000e+00   7.9200000e-03
   0.0000000e+00   7.4100000e-03
   0.0000000e+00   7.0500000e-03
   0.0000000e+00   6.6200000e-03
   0.0000000e+00   6.3600000e-03
   0.0000000e+00   6.0700000e-03
   0.0000000e+00   5.7700000e-03
   0.0000000e+00   5.4700000e-03
   0.0000000e+00   5.2000000e-03
   0.0000000e+00   4.9500000e-03
   0.0000000e+00   4.6900000e-03
   0.0000000e+00   4.4300000e-03
   0.0000000e+00   4.2300000e-03
   0.0000000e+00   4.0700000e-03
   0.0000000e+00   3.9600000e-03
   0.0000000e+00   3.7600000e-03
   0.0000000e+00   3.6200000e-03
   0.0000000e+00   3.4200000e-03
   0.0000000e+00   3.2300000e-03
   0.0000000e+00   3.0800000e-03
   0.0000000e+00   2.9300000e-03
   0.0000000e+00   2.7900000e-03
   0.0000000e+00   2.7300000e-03
   0.0000000e+00   2.6400000e-03
   0.0000000e+00   2.4900000e-03
   0.0000000e+00   2.4100000e-03
   0.0000000e+00   2.3000000e-03
   0.0000000e+00   2.2400000e-03
   0.0000000e+00   2.1400000e-03
   0.0000000e+00   2.0200000e-03
   0.0000000e+00   1.9200000e-03
   0.0000000e+00   1.8000000e-03
   0.0000000e+00   1.7400000e-03
   0.0000000e+00   1.6300000e-03
   0.0000000e+00   1.5500000e-03
   0.0000000e+00   1.4600000e-03
   0.0000000e+00   1.4300000e-03
   0.0000000e+00   1.4000000e-03
   0.0000000e+00   1.3500000e-03
   0.0000000e+00   1.2600000e-03
   0.0000000e+00   1.1700000e-03
   0.0000000e+00   1.1100000e-03
   0.0000000e+00   1.0800000e-03
   0.0000000e+00   1.0400000e-03
   0.0000000e+00   1.0000000e-03
   0.0000000e+00   9.5000000e-04
   0.0000000e+00   9.1000000e-04
   0.0000000e+00   8.7000000e-04
   0.0000000e+00   8.2000000e-04
   0.0000000e+00   8.0000000e-04
   0.0000000e+00   7.3000000e-04
   0.0000000e+00   7.0000000e-04
   0.0000000e+00   6.4000000e-04
   0.0000000e+00   6.1000000e-04
   0.0000000e+00   5.8000000e-04
   0.0000000e+00   5.4000000e-04
   0.0000000e+00   5.4000000e-04
   0.0000000e+00   4.9000000e-04
   0.0000000e+00   4.7000000e-04
   0.0000000e+00   4.4000000e-04
   0.0000000e+00   4.2000000e-04
   0.0000000e+00   3.9000000e-04
   0.0000000e+00   3.8000000e-04
   0.0000000e+00   3.6000000e-04
   0.0000000e+00   3.1000000e-04
   0.0000000e+00   3.0000000e-04
   0.0000000e+00   3.0000000e-04
   0.0000000e+00   2.7000000e-04
   0.0000000e+00   2.3000000e-04
   0.0000000e+00   2.1000000e-04
   0.0000000e+00   1.9000000e-04
   0.0000000e+00   1.5000000e-04
   0.0000000e+00   1.5000000e-04
   0.0000000e+00   1.4000000e-04
   0.0000000e+00   1.4000000e-04
   0.0000000e+00   1.4000000e-04
   0.0000000e+00   1.4000000e-04
   0.0000000e+00   1.4000000e-04
   0.0000000e+00   1.4000000e-04
   0.0000000e+00   1.4000000e-04
   0.0000000e+00   1.3000000e-04
   0.0000000e+00   1.3000000e-04
   0.0000000e+00   1.1000000e-04
   0.0000000e+00   1.1000000e-04
   0.0000000e+00   1.0000000e-04
   0.0000000e+00   1.0000000e-04
   0.0000000e+00   9.0000000e-05
   0.0000000e+00   9.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   7.0000000e-05
   0.0000000e+00   7.0000000e-05
   0.0000000e+00   7.0000000e-05
   0.0000000e+00   6.0000000e-05
   0.0000000e+00   6.0000000e-05
   0.0000000e+00   6.0000000e-05
   0.0000000e+00   6.0000000e-05
   0.0000000e+00   6.0000000e-05
   0.0000000e+00   6.0000000e-05
   0.0000000e+00   5.0000000e-05
   0.0000000e+00   5.0000000e-05
   0.0000000e+00   5.0000000e-05
   0.0000000e+00   5.0000000e-05
   0.0000000e+00   5.0000000e-05
   0.0000000e+00   5.0000000e-05
   0.0000000e+00   5.0000000e-05
   0.0000000e+00   5.0000000e-05
   0.0000000e+00   5.0000000e-05
   0.0000000e+00   4.0000000e-05
   0.0000000e+00   3.0000000e-05
   0.0000000e+00   3.0000000e-05
   0.0000000e+00   3.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05


==> data/ROC_bound.dat <==
   1.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.0000000e+00   9.9999999e-01
   1.0000000e+00   9.9999999e-01
   1.0000000e+00   9.9999998e-01
   1.0000000e+00   9.9999997e-01
   1.0000000e+00   9.9999996e-01
   1.0000000e+00   9.9999993e-01
   1.0000000e+00   9.9999990e-01
   1.0000000e+00   9.9999985e-01
   1.0000000e+00   9.9999978e-01
   1.0000000e+00   9.9999967e-01
   1.0000000e+00   9.9999952e-01
   1.0000000e+00   9.9999931e-01
   1.0000000e+00   9.9999901e-01
   1.0000000e+00   9.9999860e-01
   1.0000000e+00   9.9999802e-01
   1.0000000e+00   9.9999723e-01
   1.0000000e+00   9.9999615e-01
   1.0000000e+00   9.9999468e-01
   1.0000000e+00   9.9999271e-01
   1.0000000e+00   9.9999008e-01
   1.0000000e+00   9.9998660e-01
   1.0000000e+00   9.9998200e-01
   1.0000000e+00   9.9997600e-01
   1.0000000e+00   9.9996819e-01
   1.0000000e+00   9.9995812e-01
   1.0000000e+00   9.9994520e-01
   1.0000000e+00   9.9992874e-01
   1.0000000e+00   9.9990789e-01
   1.0000000e+00   9.9988164e-01
   1.0000000e+00   9.9984880e-01
   1.0000000e+00   9.9980794e-01
   1.0000000e+00   9.9975740e-01
   1.0000000e+00   9.9969525e-01
   1.0000000e+00   9.9961923e-01
   1.0000000e+00   9.9952676e-01
   1.0000000e+00   9.9941488e-01
   1.0000000e+00   9.9928023e-01
   1.0000000e+00   9.9911901e-01
   1.0000000e+00   9.9892693e-01
   1.0000000e+00   9.9869925e-01
   1.0000000e+00   9.9843065e-01
   1.0000000e+00   9.9811530e-01
   1.0000000e+00   9.9774680e-01
   9.9822194e-01   9.9731815e-01
   9.4975615e-01   9.9682178e-01
   9.0340929e-01   9.9624951e-01
   8.5910138e-01   9.9559260e-01
   8.1675482e-01   9.9484170e-01
   7.7629435e-01   9.9398694e-01
   7.3764699e-01   9.9301788e-01
   7.0074200e-01   9.9192363e-01
   6.6551087e-01   9.9069282e-01
   6.3188724e-01   9.8931370e-01
   5.9980688e-01   9.8777416e-01
   5.6920765e-01   9.8606186e-01
   5.4002945e-01   9.8416422e-01
   5.1221416e-01   9.8206858e-01
   4.8570564e-01   9.7976221e-01
   4.6044964e-01   9.7723247e-01
   4.3639379e-01   9.7446687e-01
   4.1348752e-01   9.7145315e-01
   3.9168205e-01   9.6817940e-01
   3.7093035e-01   9.6463417e-01
   3.5118705e-01   9.6080652e-01
   3.3240844e-01   9.5668615e-01
   3.1455241e-01   9.5226349e-01
   2.9757841e-01   9.4752977e-01
   2.8144740e-01   9.4247709e-01
   2.6612182e-01   9.3709852e-01
   2.5156555e-01   9.3138816e-01
   2.3774383e-01   9.2534119e-01
   2.2462329e-01   9.1895391e-01
   2.1217183e-01   9.1222381e-01
   2.0035865e-01   9.0514957e-01
   1.8915416e-01   8.9773110e-01
   1.7852996e-01   8.8996954e-01
   1.6845882e-01   8.8186729e-01
   1.5891461e-01   8.7342794e-01
   1.4987228e-01   8.6465633e-01
   1.4130783e-01   8.5555848e-01
   1.3319827e-01   8.4614154e-01
   1.2552156e-01   8.3641380e-01
   1.1825664e-01   8.2638460e-01
   1.1138331e-01   8.1606429e-01
   1.0488229e-01   8.0546416e-01
   9.8735109e-02   7.9459638e-01
   9.2924127e-02   7.8347393e-01
   8.7432478e-02   7.7211052e-01
   8.2244054e-02   7.6052052e-01
   7.7343470e-02   7.4871887e-01
   7.2716040e-02   7.3672103e-01
   6.8347748e-02   7.2454284e-01
   6.4225222e-02   7.1220050e-01
   6.0335713e-02   6.9971046e-01
   5.6667063e-02   6.8708935e-01
   5.3207687e-02   6.7435390e-01
   4.9946548e-02   6.6152087e-01
   4.6873135e-02   6.4860697e-01
   4.3977439e-02   6.3562881e-01
   4.1249938e-02   6.2260283e-01
   3.8681569e-02   6.0954522e-01
   3.6263715e-02   5.9647189e-01
   3.3988180e-02   5.8339841e-01
   3.1847179e-02   5.7033995e-01
   2.9833309e-02   5.5731126e-01
   2.7939544e-02   5.4432662e-01
   2.6159210e-02   5.3139980e-01
   2.4485973e-02   5.1854404e-01
   2.2913821e-02   5.0577202e-01
   2.1437053e-02   4.9309583e-01
   2.0050263e-02   4.8052698e-01
   1.8748326e-02   4.6807636e-01
   1.7526384e-02   4.5575424e-01
   1.6379837e-02   4.4357025e-01
   1.5304327e-02   4.3153342e-01
   1.4295730e-02   4.1965212e-01
   1.3350141e-02   4.0793413e-01
   1.2463866e-02   3.9638656e-01
   1.1633413e-02   3.8501595e-01
   1.0855477e-02   3.7382823e-01
   1.0126937e-02   3.6282872e-01
   9.4448425e-03   3.5202218e-01
   8.8064070e-03   3.4141282e-01
   8.2089990e-03   3.3100428e-01
   7.6501345e-03   3.2079970e-01
   7.1274694e-03   3.1080169e-01
   6.6387922e-03   3.0101240e-01
   6.1820171e-03   2.9143350e-01
   5.7551779e-03   2.8206621e-01
   5.3564212e-03   2.7291133e-01
   4.9840008e-03   2.6396926e-01
   4.6362720e-03   2.5524003e-01
   4.3116861e-03   2.4672329e-01
   4.0087851e-03   2.3841836e-01
   3.7261972e-03   2.3032425e-01
   3.4626318e-03   2.2243967e-01
   3.2168752e-03   2.1476304e-01
   2.9877863e-03   2.0729255e-01
   2.7742926e-03   2.0002614e-01
   2.5753866e-03   1.9296152e-01
   2.3901216e-03   1.8609623e-01
   2.2176091e-03   1.7942760e-01
   2.0570147e-03   1.7295281e-01
   1.9075557e-03   1.6666890e-01
   1.7684976e-03   1.6057276e-01
   1.6391517e-03   1.5466117e-01
   1.5188722e-03   1.4893080e-01
   1.4070539e-03   1.4337825e-01
   1.3031297e-03   1.3800004e-01
   1.2065685e-03   1.3279259e-01
   1.1168729e-03   1.2775232e-01
   1.0335772e-03   1.2287557e-01
   9.5624571e-04   1.1815867e-01
   8.8447081e-04   1.1359791e-01
   8.1787123e-04   1.0918958e-01
   7.5609049e-04   1.0492996e-01
   6.9879540e-04   1.0081534e-01
   6.4567462e-04   9.6842011e-02
   5.9643732e-04   9.3006280e-02
   5.5081192e-04   8.9304485e-02
   5.0854485e-04   8.5732988e-02
   4.6939948e-04   8.2288184e-02
   4.3315504e-04   7.8966509e-02
   3.9960559e-04   7.5764437e-02
   3.6855912e-04   7.2678494e-02
   3.3983662e-04   6.9705251e-02
   3.1327130e-04   6.6841541e-02
   2.8870777e-04   6.4083628e-02
   2.6600128e-04   6.1428460e-02
   2.4501711e-04   5.8872836e-02
   2.2562983e-04   5.6413615e-02
   2.0772274e-04   5.4047721e-02
   1.9118728e-04   5.1772142e-02
   1.7592248e-04   4.9583930e-02
   1.6183450e-04   4.7480204e-02
   1.4883611e-04   4.5458149e-02
   1.3684625e-04   4.3515019e-02
   1.2578965e-04   4.1648134e-02
   1.1559641e-04   3.9854879e-02
   1.0620164e-04   3.8132711e-02
   9.7545108e-05   3.6479149e-02
   8.9570950e-05   3.4891782e-02
   8.2227348e-05   3.3368263e-02
   7.5466257e-05   3.1906312e-02
   6.9243139e-05   3.0503713e-02
   6.3516726e-05   2.9158313e-02
   5.8248785e-05   2.7868024e-02
   5.3403911e-05   2.6630820e-02
   4.8949320e-05   2.5444735e-02
   4.4854672e-05   2.4307864e-02
   4.1091890e-05   2.3218362e-02
   3.7635005e-05   2.2174440e-02
   3.4459998e-05   2.1174368e-02
   3.1544666e-05   2.0216471e-02
   2.8868488e-05   1.9299129e-02
   2.6412502e-05   1.8420774e-02
   2.4159196e-05   1.7579891e-02
   2.2092397e-05   1.6775017e-02
   2.0197174e-05   1.6004738e-02
   1.8459749e-05   1.5268097e-02
   1.6867409e-05   1.4562947e-02
   1.5408430e-05   1.3888435e-02
   1.4072000e-05   1.3243333e-02
   1.2848152e-05   1.2626457e-02
   1.1727702e-05   1.2036664e-02
   1.0702189e-05   1.1472854e-02
   9.7638187e-06   1.0933966e-02
   8.9054161e-06   1.0418978e-02
   8.1203760e-06   9.9269044e-03
   7.4026204e-06   9.4567981e-03
   6.7465577e-06   9.0077461e-03
   6.1470453e-06   8.5788698e-03
   5.5993550e-06   8.1693241e-03
   5.0991408e-06   7.7782957e-03
   4.6424093e-06   7.4050026e-03
   4.2254918e-06   7.0486926e-03
   3.8450192e-06   6.7086429e-03
   3.4978983e-06   6.3841587e-03
   3.1812900e-06   6.0745721e-03
   2.8925892e-06   5.7792418e-03
   2.6294061e-06   5.4975518e-03
   2.3895493e-06   5.2289103e-03
   2.1710096e-06   4.9727494e-03
   1.9719455e-06   4.7285238e-03
   1.7906697e-06   4.4957104e-03
   1.6256366e-06   4.2738070e-03
   1.4754309e-06   4.0623319e-03
   1.3387568e-06   3.8608234e-03
   1.2144284e-06   3.6688382e-03
   1.1013607e-06   3.4859519e-03
   9.9856110e-07   3.3117571e-03
   9.0512201e-07   3.1458638e-03
   8.2021371e-07   2.9878980e-03
   7.4307788e-07   2.8375016e-03
   6.7302169e-07   2.6943313e-03
   6.0941229e-07   2.5580587e-03
   5.5167177e-07   2.4283690e-03
   4.9927260e-07   2.3049610e-03
   4.5173332e-07   2.1875463e-03
   4.0861464e-07   2.0758491e-03
   3.6951591e-07   1.9696051e-03
   3.3407177e-07   1.8685619e-03
   3.0194916e-07   1.7724777e-03
   2.7284455e-07   1.6811213e-03
   2.4648141e-07   1.5942720e-03
   2.2260784e-07   1.5117182e-03
   2.0099450e-07   1.4332580e-03
   1.8143259e-07   1.3586984e-03
   1.6373210e-07   1.2878550e-03
   1.4772016e-07   1.2205513e-03
   1.3323955e-07   1.1566191e-03
   1.2014728e-07   1.0958976e-03
   1.0831338e-07   1.0382331e-03
   9.7619761e-08   9.8347892e-04
   8.7959098e-08   9.3149513e-04
   7.9233932e-08   8.8214804e-04
   7.1355765e-08   8.3531009e-04
   6.4244261e-08   7.9085957e-04
   5.7826515e-08   7.4868034e-04
   5.2036385e-08   7.0866161e-04
   4.6813880e-08   6.7069770e-04
   4.2104602e-08   6.3468784e-04
   3.7859242e-08   6.0053593e-04
   3.4033113e-08   5.6815037e-04
   3.0585730e-08   5.3744382e-04
   2.7480424e-08   5.0833304e-04
   2.4683994e-08   4.8073873e-04
   2.2166384e-08   4.5458530e-04
   1.9900394e-08   4.2980077e-04
   1.7861418e-08   4.0631654e-04
   1.6027198e-08   3.8406732e-04
   1.4377609e-08   3.6299089e-04
   1.2894460e-08   3.4302806e-04
   1.1561310e-08   3.2412245e-04
   1.0363307e-08   3.0622040e-04
   9.2870358e-09   2.8927085e-04
   8.3203820e-09   2.7322522e-04
   7.4524115e-09   2.5803727e-04
   6.6732563e-09   2.4366303e-04
   5.9740135e-09   2.3006069e-04
   5.3466530e-09   2.1719046e-04
   4.7839345e-09   2.0501452e-04
   4.2793308e-09   1.9349692e-04
   3.8269599e-09   1.8260348e-04
   3.4215223e-09   1.7230171e-04
   3.0582448e-09   1.6256075e-04
   2.7328295e-09   1.5335125e-04
   2.4414073e-09   1.4464537e-04
   2.1804964e-09   1.3641662e-04
   1.9469639e-09   1.2863986e-04
   1.7379923e-09   1.2129123e-04
   1.5510479e-09   1.1434805e-04
   1.3838531e-09   1.0778881e-04
   1.2343610e-09   1.0159308e-04
   1.1007325e-09   9.5741475e-05
   9.8131584e-10   9.0215595e-05
   8.7462773e-10   8.4997987e-05
   7.7933663e-10   8.0072094e-05
   6.9424755e-10   7.5422209e-05
   6.1828830e-10   7.1033435e-05
   5.5049721e-10   6.6891648e-05
   4.9001190e-10   6.2983454e-05
   4.3605929e-10   5.9296157e-05
   3.8794654e-10   5.5817723e-05
   3.4505286e-10   5.2536746e-05
   3.0682221e-10   4.9442419e-05
   2.7275666e-10   4.6524501e-05
   2.4241046e-10   4.3773292e-05
   2.1538465e-10   4.1179603e-05
   1.9132229e-10   3.8734733e-05
   1.6990408e-10   3.6430442e-05
   1.5084449e-10   3.4258927e-05
   1.3388826e-10   3.2212803e-05
   1.1880726e-10   3.0285080e-05
   1.0539764e-10   2.8469141e-05
   9.3477303e-11   2.6758725e-05
   8.2883654e-11   2.5147910e-05
   7.3471519e-11   2.3631092e-05
   6.5111329e-11   2.2202971e-05
   5.7687474e-11   2.0858535e-05
   5.1096822e-11   1.9593044e-05
   4.5247405e-11   1.8402016e-05
   4.0057226e-11   1.7281216e-05
   3.5453204e-11   1.6226638e-05
   3.1370216e-11   1.5234499e-05
   2.7750254e-11   1.4301223e-05
   2.4541653e-11   1.3423431e-05
   2.1698418e-11   1.2597931e-05
   1.9179610e-11   1.1821709e-05
   1.6948796e-11   1.1091919e-05
   1.4973570e-11   1.0405870e-05
   1.3225110e-11   9.7610256e-06
   1.1677789e-11   9.1549889e-06
   1.0308830e-11   8.5854984e-06
   9.0979919e-12   8.0504193e-06
   8.0272932e-12   7.5477376e-06
   7.0807640e-12   7.0755529e-06
   6.2442247e-12   6.6320723e-06
   5.5050890e-12   6.2156050e-06
   4.8521876e-12   5.8245561e-06
   4.2756114e-12   5.4574219e-06
   3.7665721e-12   5.1127844e-06
   3.3172772e-12   4.7893071e-06
   2.9208191e-12   4.4857301e-06
   2.5710762e-12   4.2008660e-06
   2.2626255e-12   3.9335960e-06
   1.9906633e-12   3.6828659e-06
   1.7509363e-12   3.4476826e-06
   1.5396794e-12   3.2271107e-06
   1.3535605e-12   3.0202691e-06
   1.1896315e-12   2.8263284e-06
   1.0452849e-12   2.6445075e-06
   9.1821476e-13   2.4740710e-06
   8.0638287e-13   2.3143268e-06
   7.0798774e-13   2.1646236e-06
   6.2143769e-13   2.0243484e-06
   5.4532682e-13   1.8929245e-06
   4.7841362e-13   1.7698092e-06
   4.1960208e-13   1.6544924e-06
   3.6792486e-13   1.5464939e-06
   3.2252847e-13   1.4453625e-06
   2.8266002e-13   1.3506738e-06
   2.4765559e-13   1.2620288e-06
   2.1692984e-13   1.1790526e-06
   1.8996687e-13   1.1013927e-06
   1.6631211e-13   1.0287179e-06
   1.4556510e-13   9.6071696e-07
   1.2737321e-13   8.9709764e-07
   1.1142594e-13   8.3758525e-07
   9.7450025e-14   7.8192199e-07
   8.5204986e-14   7.2986551e-07
   7.4479282e-14   6.8118851e-07
   6.5086866e-14   6.3567746e-07
   5.6864164e-14   5.9313200e-07
   4.9667394e-14   5.5336405e-07
   4.3370207e-14   5.1619706e-07
   3.7861606e-14   4.8146544e-07
   3.3044104e-14   4.4901378e-07
   2.8832105e-14   4.1869645e-07
   2.5150471e-14   3.9037665e-07
   2.1933266e-14   3.6392621e-07
   1.9122643e-14   3.3922500e-07
   1.6667864e-14   3.1616027e-07
   1.4524439e-14   2.9462642e-07
   1.2653370e-14   2.7452447e-07
   1.1020479e-14   2.5576161e-07
   9.5958211e-15   2.3825091e-07
   8.3531682e-15   2.2191091e-07
   7.2695533e-15   2.0666537e-07
   6.3248705e-15   1.9244280e-07
   5.5015234e-15   1.7917630e-07
   4.7841160e-15   1.6680313e-07


==> data/ROC_bound_lap.dat <==
   1.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.0000000e+00   9.9999999e-01
   1.0000000e+00   9.9999999e-01
   1.0000000e+00   9.9999998e-01
   1.0000000e+00   9.9999997e-01
   1.0000000e+00   9.9999996e-01
   1.0000000e+00   9.9999994e-01
   1.0000000e+00   9.9999991e-01
   1.0000000e+00   9.9999987e-01
   1.0000000e+00   9.9999981e-01
   1.0000000e+00   9.9999972e-01
   1.0000000e+00   9.9999959e-01
   1.0000000e+00   9.9999940e-01
   1.0000000e+00   9.9999914e-01
   1.0000000e+00   9.9999878e-01
   1.0000000e+00   9.9999828e-01
   1.0000000e+00   9.9999760e-01
   1.0000000e+00   9.9999666e-01
   1.0000000e+00   9.9999539e-01
   1.0000000e+00   9.9999368e-01
   1.0000000e+00   9.9999139e-01
   1.0000000e+00   9.9998836e-01
   1.0000000e+00   9.9998437e-01
   1.0000000e+00   9.9997914e-01
   1.0000000e+00   9.9997235e-01
   1.0000000e+00   9.9996358e-01
   1.0000000e+00   9.9995231e-01
   1.0000000e+00   9.9993795e-01
   1.0000000e+00   9.9991974e-01
   1.0000000e+00   9.9989680e-01
   1.0000000e+00   9.9986806e-01
   1.0000000e+00   9.9983228e-01
   1.0000000e+00   9.9978799e-01
   1.0000000e+00   9.9973345e-01
   1.0000000e+00   9.9966668e-01
   1.0000000e+00   9.9958538e-01
   1.0000000e+00   9.9948691e-01
   1.0000000e+00   9.9936825e-01
   1.0000000e+00   9.9922601e-01
   1.0000000e+00   9.9905636e-01
   1.0000000e+00   9.9885501e-01
   1.0000000e+00   9.9861718e-01
   1.0000000e+00   9.9833760e-01
   9.9822194e-01   9.9801047e-01
   9.4975615e-01   9.9762945e-01
   9.0340929e-01   9.9718764e-01
   8.5910138e-01   9.9667757e-01
   8.1675482e-01   9.9609125e-01
   7.7629435e-01   9.9542010e-01
   7.3764699e-01   9.9465501e-01
   7.0074200e-01   9.9378637e-01
   6.6551087e-01   9.9280405e-01
   6.3188724e-01   9.9169751e-01
   5.9980688e-01   9.9045575e-01
   5.6920765e-01   9.8906745e-01
   5.4002945e-01   9.8752098e-01
   5.1221416e-01   9.8580444e-01
   4.8570564e-01   9.8390582e-01
   4.6044964e-01   9.8181297e-01
   4.3639379e-01   9.7951376e-01
   4.1348752e-01   9.7699612e-01
   3.9168205e-01   9.7424815e-01
   3.7093035e-01   9.7125820e-01
   3.5118705e-01   9.6801496e-01
   3.3240844e-01   9.6450755e-01
   3.1455241e-01   9.6072562e-01
   2.9757841e-01   9.5665942e-01
   2.8144740e-01   9.5229988e-01
   2.6612182e-01   9.4763870e-01
   2.5156555e-01   9.4266845e-01
   2.3774383e-01   9.3738257e-01
   2.2462329e-01   9.3177549e-01
   2.1217183e-01   9.2584267e-01
   2.0035865e-01   9.1958060e-01
   1.8915416e-01   9.1298692e-01
   1.7852996e-01   9.0606038e-01
   1.6845882e-01   8.9880087e-01
   1.5891461e-01   8.9120946e-01
   1.4987228e-01   8.8328838e-01
   1.4130783e-01   8.7504100e-01
   1.3319827e-01   8.6647186e-01
   1.2552156e-01   8.5758658e-01
   1.1825664e-01   8.4839190e-01
   1.1138331e-01   8.3889557e-01
   1.0488229e-01   8.2910636e-01
   9.8735109e-02   8.1903400e-01
   9.2924127e-02   8.0868910e-01
   8.7432478e-02   7.9808309e-01
   8.2244054e-02   7.8722818e-01
   7.7343470e-02   7.7613728e-01
   7.2716040e-02   7.6482392e-01
   6.8347748e-02   7.5330220e-01
   6.4225222e-02   7.4158666e-01
   6.0335713e-02   7.2969230e-01
   5.6667063e-02   7.1763441e-01
   5.3207687e-02   7.0542855e-01
   4.9946548e-02   6.9309048e-01
   4.6873135e-02   6.8063604e-01
   4.3977439e-02   6.6808116e-01
   4.1249938e-02   6.5544171e-01
   3.8681569e-02   6.4273351e-01
   3.6263715e-02   6.2997220e-01
   3.3988180e-02   6.1717326e-01
   3.1847179e-02   6.0435189e-01
   2.9833309e-02   5.9152299e-01
   2.7939544e-02   5.7870115e-01
   2.6159210e-02   5.6590052e-01
   2.4485973e-02   5.5313486e-01
   2.2913821e-02   5.4041746e-01
   2.1437053e-02   5.2776114e-01
   2.0050263e-02   5.1517819e-01
   1.8748326e-02   5.0268038e-01
   1.7526384e-02   4.9027892e-01
   1.6379837e-02   4.7798447e-01
   1.5304327e-02   4.6580711e-01
   1.4295730e-02   4.5375634e-01
   1.3350141e-02   4.4184107e-01
   1.2463866e-02   4.3006962e-01
   1.1633413e-02   4.1844975e-01
   1.0855477e-02   4.0698861e-01
   1.0126937e-02   3.9569279e-01
   9.4448425e-03   3.8456831e-01
   8.8064070e-03   3.7362063e-01
   8.2089990e-03   3.6285466e-01
   7.6501345e-03   3.5227480e-01
   7.1274694e-03   3.4188492e-01
   6.6387922e-03   3.3168838e-01
   6.1820171e-03   3.2168806e-01
   5.7551779e-03   3.1188640e-01
   5.3564212e-03   3.0228534e-01
   4.9840008e-03   2.9288645e-01
   4.6362720e-03   2.8369084e-01
   4.3116861e-03   2.7469926e-01
   4.0087851e-03   2.6591207e-01
   3.7261972e-03   2.5732928e-01
   3.4626318e-03   2.4895060e-01
   3.2168752e-03   2.4077537e-01
   2.9877863e-03   2.3280269e-01
   2.7742926e-03   2.2503136e-01
   2.5753866e-03   2.1745992e-01
   2.3901216e-03   2.1008669e-01
   2.2176091e-03   2.0290976e-01
   2.0570147e-03   1.9592700e-01
   1.9075557e-03   1.8913614e-01
   1.7684976e-03   1.8253469e-01
   1.6391517e-03   1.7612004e-01
   1.5188722e-03   1.6988943e-01
   1.4070539e-03   1.6383996e-01
   1.3031297e-03   1.5796865e-01
   1.2065685e-03   1.5227239e-01
   1.1168729e-03   1.4674800e-01
   1.0335772e-03   1.4139224e-01
   9.5624571e-04   1.3620178e-01
   8.8447081e-04   1.3117325e-01
   8.1787123e-04   1.2630324e-01
   7.5609049e-04   1.2158831e-01
   6.9879540e-04   1.1702499e-01
   6.4567462e-04   1.1260980e-01
   5.9643732e-04   1.0833925e-01
   5.5081192e-04   1.0420984e-01
   5.0854485e-04   1.0021810e-01
   4.6939948e-04   9.6360548e-02
   4.3315504e-04   9.2633732e-02
   3.9960559e-04   8.9034223e-02
   3.6855912e-04   8.5558619e-02
   3.3983662e-04   8.2203550e-02
   3.1327130e-04   7.8965685e-02
   2.8870777e-04   7.5841730e-02
   2.6600128e-04   7.2828439e-02
   2.4501711e-04   6.9922609e-02
   2.2562983e-04   6.7121087e-02
   2.0772274e-04   6.4420774e-02
   1.9118728e-04   6.1818621e-02
   1.7592248e-04   5.9311637e-02
   1.6183450e-04   5.6896887e-02
   1.4883611e-04   5.4571494e-02
   1.3684625e-04   5.2332641e-02
   1.2578965e-04   5.0177569e-02
   1.1559641e-04   4.8103582e-02
   1.0620164e-04   4.6108045e-02
   9.7545108e-05   4.4188383e-02
   8.9570950e-05   4.2342084e-02
   8.2227348e-05   4.0566697e-02
   7.5466257e-05   3.8859832e-02
   6.9243139e-05   3.7219163e-02
   6.3516726e-05   3.5642421e-02
   5.8248785e-05   3.4127401e-02
   5.3403911e-05   3.2671956e-02
   4.8949320e-05   3.1273999e-02
   4.4854672e-05   2.9931502e-02
   4.1091890e-05   2.8642495e-02
   3.7635005e-05   2.7405064e-02
   3.4459998e-05   2.6217353e-02
   3.1544666e-05   2.5077561e-02
   2.8868488e-05   2.3983939e-02
   2.6412502e-05   2.2934795e-02
   2.4159196e-05   2.1928488e-02
   2.2092397e-05   2.0963427e-02
   2.0197174e-05   2.0038073e-02
   1.8459749e-05   1.9150936e-02
   1.6867409e-05   1.8300575e-02
   1.5408430e-05   1.7485593e-02
   1.4072000e-05   1.6704642e-02
   1.2848152e-05   1.5956417e-02
   1.1727702e-05   1.5239659e-02
   1.0702189e-05   1.4553150e-02
   9.7638187e-06   1.3895712e-02
   8.9054161e-06   1.3266211e-02
   8.1203760e-06   1.2663549e-02
   7.4026204e-06   1.2086669e-02
   6.7465577e-06   1.1534549e-02
   6.1470453e-06   1.1006204e-02
   5.5993550e-06   1.0500686e-02
   5.0991408e-06   1.0017077e-02
   4.6424093e-06   9.5544954e-03
   4.2254918e-06   9.1120906e-03
   3.8450192e-06   8.6890431e-03
   3.4978983e-06   8.2845634e-03
   3.1812900e-06   7.8978916e-03
   2.8925892e-06   7.5282956e-03
   2.6294061e-06   7.1750712e-03
   2.3895493e-06   6.8375403e-03
   2.1710096e-06   6.5150507e-03
   1.9719455e-06   6.2069749e-03
   1.7906697e-06   5.9127094e-03
   1.6256366e-06   5.6316738e-03
   1.4754309e-06   5.3633103e-03
   1.3387568e-06   5.1070825e-03
   1.2144284e-06   4.8624751e-03
   1.1013607e-06   4.6289930e-03
   9.9856110e-07   4.4061603e-03
   9.0512201e-07   4.1935203e-03
   8.2021371e-07   3.9906341e-03
   7.4307788e-07   3.7970804e-03
   6.7302169e-07   3.6124549e-03
   6.0941229e-07   3.4363693e-03
   5.5167177e-07   3.2684513e-03
   4.9927260e-07   3.1083433e-03
   4.5173332e-07   2.9557026e-03
   4.0861464e-07   2.8102003e-03
   3.6951591e-07   2.6715211e-03
   3.3407177e-07   2.5393627e-03
   3.0194916e-07   2.4134352e-03
   2.7284455e-07   2.2934608e-03
   2.4648141e-07   2.1791732e-03
   2.2260784e-07   2.0703173e-03
   2.0099450e-07   1.9666488e-03
   1.8143259e-07   1.8679335e-03
   1.6373210e-07   1.7739472e-03
   1.4772016e-07   1.6844753e-03
   1.3323955e-07   1.5993120e-03
   1.2014728e-07   1.5182608e-03
   1.0831338e-07   1.4411332e-03
   9.7619761e-08   1.3677490e-03
   8.7959098e-08   1.2979358e-03
   7.9233932e-08   1.2315285e-03
   7.1355765e-08   1.1683694e-03
   6.4244261e-08   1.1083074e-03
   5.7826515e-08   1.0511984e-03
   5.2036385e-08   9.9690426e-04
   4.6813880e-08   9.4529308e-04
   4.2104602e-08   8.9623877e-04
   3.7859242e-08   8.4962085e-04
   3.4033113e-08   8.0532415e-04
   3.0585730e-08   7.6323869e-04
   2.7480424e-08   7.2325936e-04
   2.4683994e-08   6.8528581e-04
   2.2166384e-08   6.4922218e-04
   1.9900394e-08   6.1497697e-04
   1.7861418e-08   5.8246278e-04
   1.6027198e-08   5.5159624e-04
   1.4377609e-08   5.2229772e-04
   1.2894460e-08   4.9449129e-04
   1.1561310e-08   4.6810445e-04
   1.0363307e-08   4.4306808e-04
   9.2870358e-09   4.1931622e-04
   8.3203820e-09   3.9678596e-04
   7.4524115e-09   3.7541735e-04
   6.6732563e-09   3.5515318e-04
   5.9740135e-09   3.3593894e-04
   5.3466530e-09   3.1772267e-04
   4.7839345e-09   3.0045485e-04
   4.2793308e-09   2.8408829e-04
   3.8269599e-09   2.6857803e-04
   3.4215223e-09   2.5388124e-04
   3.0582448e-09   2.3995713e-04
   2.7328295e-09   2.2676685e-04
   2.4414073e-09   2.1427340e-04
   2.1804964e-09   2.0244157e-04
   1.9469639e-09   1.9123783e-04
   1.7379923e-09   1.8063027e-04
   1.5510479e-09   1.7058852e-04
   1.3838531e-09   1.6108369e-04
   1.2343610e-09   1.5208829e-04
   1.1007325e-09   1.4357616e-04
   9.8131584e-10   1.3552244e-04
   8.7462773e-10   1.2790347e-04
   7.7933663e-10   1.2069677e-04
   6.9424755e-10   1.1388094e-04
   6.1828830e-10   1.0743568e-04
   5.5049721e-10   1.0134166e-04
   4.9001190e-10   9.5580531e-05
   4.3605929e-10   9.0134849e-05
   3.8794654e-10   8.4988047e-05
   3.4505286e-10   8.0124386e-05
   3.0682221e-10   7.5528919e-05
   2.7275666e-10   7.1187454e-05
   2.4241046e-10   6.7086514e-05
   2.1538465e-10   6.3213305e-05
   1.9132229e-10   5.9555685e-05
   1.6990408e-10   5.6102129e-05
   1.5084449e-10   5.2841701e-05
   1.3388826e-10   4.9764026e-05
   1.1880726e-10   4.6859262e-05
   1.0539764e-10   4.4118072e-05
   9.3477303e-11   4.1531604e-05
   8.2883654e-11   3.9091462e-05
   7.3471519e-11   3.6789688e-05
   6.5111329e-11   3.4618737e-05
   5.7687474e-11   3.2571457e-05
   5.1096822e-11   3.0641072e-05
   4.5247405e-11   2.8821161e-05
   4.0057226e-11   2.7105641e-05
   3.5453204e-11   2.5488749e-05
   3.1370216e-11   2.3965028e-05
   2.7750254e-11   2.2529309e-05
   2.4541653e-11   2.1176699e-05
   2.1698418e-11   1.9902566e-05
   1.9179610e-11   1.8702525e-05
   1.6948796e-11   1.7572425e-05
   1.4973570e-11   1.6508340e-05
   1.3225110e-11   1.5506554e-05
   1.1677789e-11   1.4563553e-05
   1.0308830e-11   1.3676012e-05
   9.0979919e-12   1.2840786e-05
   8.0272932e-12   1.2054904e-05
   7.0807640e-12   1.1315553e-05
   6.2442247e-12   1.0620079e-05
   5.5050890e-12   9.9659680e-06
   4.8521876e-12   9.3508485e-06
   4.2756114e-12   8.7724778e-06
   3.7665721e-12   8.2287374e-06
   3.3172772e-12   7.7176265e-06
   2.9208191e-12   7.2372553e-06
   2.5710762e-12   6.7858389e-06
   2.2626255e-12   6.3616926e-06
   1.9906633e-12   5.9632257e-06
   1.7509363e-12   5.5889368e-06
   1.5396794e-12   5.2374089e-06
   1.3535605e-12   4.9073051e-06
   1.1896315e-12   4.5973639e-06
   1.0452849e-12   4.3063954e-06
   9.1821476e-13   4.0332773e-06
   8.0638287e-13   3.7769511e-06
   7.0798774e-13   3.5364190e-06
   6.2143769e-13   3.3107401e-06
   5.4532682e-13   3.0990276e-06
   4.7841362e-13   2.9004456e-06
   4.1960208e-13   2.7142067e-06
   3.6792486e-13   2.5395686e-06
   3.2252847e-13   2.3758324e-06
   2.8266002e-13   2.2223396e-06
   2.4765559e-13   2.0784701e-06
   2.1692984e-13   1.9436399e-06
   1.8996687e-13   1.8172995e-06
   1.6631211e-13   1.6989313e-06
   1.4556510e-13   1.5880483e-06
   1.2737321e-13   1.4841922e-06
   1.1142594e-13   1.3869316e-06
   9.7450025e-14   1.2958611e-06
   8.5204986e-14   1.2105989e-06
   7.4479282e-14   1.1307861e-06
   6.5086866e-14   1.0560854e-06
   5.6864164e-14   9.8617941e-07
   4.9667394e-14   9.2076992e-07
   4.3370207e-14   8.5957655e-07
   3.7861606e-14   8.0233590e-07
   3.3044104e-14   7.4880038e-07
   2.8832105e-14   6.9873757e-07
   2.5150471e-14   6.5192889e-07
   2.1933266e-14   6.0816924e-07
   1.9122643e-14   5.6726601e-07
   1.6667864e-14   5.2903826e-07
   1.4524439e-14   4.9331625e-07
   1.2653370e-14   4.5994061e-07
   1.1020479e-14   4.2876176e-07
   9.5958211e-15   3.9963934e-07
   8.3531682e-15   3.7244171e-07
   7.2695533e-15   3.4704539e-07
   6.3248705e-15   3.2333454e-07
   5.5015234e-15   3.0120054e-07
   4.7841160e-15   2.8054150e-07


==> data/ROC_ext.dat <==
   1.0000000e+00   1.0000000e+00
   9.9999000e-01   1.0000000e+00
   9.9998000e-01   1.0000000e+00
   9.9991000e-01   1.0000000e+00
   9.9984000e-01   1.0000000e+00
   9.9971000e-01   1.0000000e+00
   9.9962000e-01   1.0000000e+00
   9.9948000e-01   1.0000000e+00
   9.9936000e-01   1.0000000e+00
   9.9919000e-01   1.0000000e+00
   9.9891000e-01   1.0000000e+00
   9.9860000e-01   1.0000000e+00
   9.9823000e-01   1.0000000e+00
   9.9775000e-01   1.0000000e+00
   9.9724000e-01   1.0000000e+00
   9.9665000e-01   1.0000000e+00
   9.9592000e-01   1.0000000e+00
   9.9486000e-01   1.0000000e+00
   9.9350000e-01   1.0000000e+00
   9.9195000e-01   1.0000000e+00
   9.9013000e-01   1.0000000e+00
   9.8811000e-01   1.0000000e+00
   9.8567000e-01   1.0000000e+00
   9.8302000e-01   1.0000000e+00
   9.8030000e-01   1.0000000e+00
   9.7687000e-01   1.0000000e+00
   9.7313000e-01   1.0000000e+00
   9.6874000e-01   1.0000000e+00
   9.6385000e-01   1.0000000e+00
   9.5883000e-01   1.0000000e+00
   9.5282000e-01   1.0000000e+00
   9.4634000e-01   1.0000000e+00
   9.3920000e-01   1.0000000e+00
   9.3188000e-01   1.0000000e+00
   9.2315000e-01   1.0000000e+00
   9.1411000e-01   1.0000000e+00
   9.0486000e-01   1.0000000e+00
   8.9467000e-01   1.0000000e+00
   8.8385000e-01   1.0000000e+00
   8.7248000e-01   1.0000000e+00
   8.6040000e-01   1.0000000e+00
   8.4743000e-01   1.0000000e+00
   8.3394000e-01   1.0000000e+00
   8.2047000e-01   1.0000000e+00
   8.0625000e-01   1.0000000e+00
   7.9092000e-01   1.0000000e+00
   7.7595000e-01   1.0000000e+00
   7.6049000e-01   1.0000000e+00
   7.4395000e-01   1.0000000e+00
   7.2723000e-01   1.0000000e+00
   7.0993000e-01   1.0000000e+00
   6.9240000e-01   1.0000000e+00
   6.7526000e-01   1.0000000e+00
   6.5744000e-01   1.0000000e+00
   6.4021000e-01   1.0000000e+00
   6.2188000e-01   1.0000000e+00
   6.0418000e-01   1.0000000e+00
   5.8574000e-01   1.0000000e+00
   5.6785000e-01   1.0000000e+00
   5.4972000e-01   9.9999000e-01
   5.3222000e-01   9.9996000e-01
   5.1425000e-01   9.9994000e-01
   4.9643000e-01   9.9992000e-01
   4.7934000e-01   9.9988000e-01
   4.6264000e-01   9.9984000e-01
   4.4554000e-01   9.9979000e-01
   4.2858000e-01   9.9974000e-01
   4.1233000e-01   9.9968000e-01
   3.9621000e-01   9.9957000e-01
   3.8104000e-01   9.9947000e-01
   3.6611000e-01   9.9930000e-01
   3.5216000e-01   9.9919000e-01
   3.3723000e-01   9.9909000e-01
   3.2301000e-01   9.9884000e-01
   3.0872000e-01   9.9860000e-01
   2.9495000e-01   9.9837000e-01
   2.8209000e-01   9.9811000e-01
   2.6991000e-01   9.9780000e-01
   2.5782000e-01   9.9739000e-01
   2.4595000e-01   9.9696000e-01
   2.3394000e-01   9.9637000e-01
   2.2313000e-01   9.9580000e-01
   2.1244000e-01   9.9523000e-01
   2.0255000e-01   9.9453000e-01
   1.9273000e-01   9.9358000e-01
   1.8324000e-01   9.9266000e-01
   1.7392000e-01   9.9150000e-01
   1.6553000e-01   9.9008000e-01
   1.5693000e-01   9.8875000e-01
   1.4860000e-01   9.8705000e-01
   1.4117000e-01   9.8537000e-01
   1.3403000e-01   9.8349000e-01
   1.2695000e-01   9.8167000e-01
   1.2031000e-01   9.7924000e-01
   1.1398000e-01   9.7668000e-01
   1.0796000e-01   9.7397000e-01
   1.0218000e-01   9.7098000e-01
   9.6800000e-02   9.6770000e-01
   9.1170000e-02   9.6397000e-01
   8.5820000e-02   9.6037000e-01
   8.0840000e-02   9.5603000e-01
   7.6490000e-02   9.5198000e-01
   7.2170000e-02   9.4754000e-01
   6.8140000e-02   9.4267000e-01
   6.4150000e-02   9.3792000e-01
   6.0380000e-02   9.3221000e-01
   5.6960000e-02   9.2620000e-01
   5.3410000e-02   9.1991000e-01
   5.0290000e-02   9.1368000e-01
   4.7070000e-02   9.0670000e-01
   4.4390000e-02   8.9941000e-01
   4.1890000e-02   8.9217000e-01
   3.9240000e-02   8.8430000e-01
   3.6790000e-02   8.7592000e-01
   3.4420000e-02   8.6751000e-01
   3.2300000e-02   8.5869000e-01
   3.0350000e-02   8.4949000e-01
   2.8610000e-02   8.4075000e-01
   2.6870000e-02   8.3119000e-01
   2.5310000e-02   8.2163000e-01
   2.3790000e-02   8.1181000e-01
   2.2360000e-02   8.0108000e-01
   2.0880000e-02   7.9047000e-01
   1.9450000e-02   7.8023000e-01
   1.8250000e-02   7.6867000e-01
   1.7060000e-02   7.5781000e-01
   1.5850000e-02   7.4590000e-01
   1.4900000e-02   7.3408000e-01
   1.3790000e-02   7.2236000e-01
   1.3010000e-02   7.1061000e-01
   1.2220000e-02   6.9804000e-01
   1.1340000e-02   6.8646000e-01
   1.0430000e-02   6.7349000e-01
   9.7200000e-03   6.6081000e-01
   9.0900000e-03   6.4838000e-01
   8.4900000e-03   6.3516000e-01
   7.9500000e-03   6.2278000e-01
   7.5100000e-03   6.0977000e-01
   6.9900000e-03   5.9731000e-01
   6.5400000e-03   5.8511000e-01
   6.1900000e-03   5.7213000e-01
   5.7400000e-03   5.5957000e-01
   5.3600000e-03   5.4684000e-01
   5.0000000e-03   5.3353000e-01
   4.6300000e-03   5.2094000e-01
   4.2000000e-03   5.0877000e-01
   4.0100000e-03   4.9625000e-01
   3.7000000e-03   4.8436000e-01
   3.4400000e-03   4.7270000e-01
   3.2100000e-03   4.6051000e-01
   3.0200000e-03   4.4864000e-01
   2.7400000e-03   4.3643000e-01
   2.5600000e-03   4.2466000e-01
   2.3800000e-03   4.1269000e-01
   2.2200000e-03   4.0154000e-01
   2.0800000e-03   3.9019000e-01
   1.8800000e-03   3.7851000e-01
   1.7600000e-03   3.6829000e-01
   1.6700000e-03   3.5760000e-01
   1.5200000e-03   3.4702000e-01
   1.3800000e-03   3.3614000e-01
   1.2800000e-03   3.2538000e-01
   1.2200000e-03   3.1614000e-01
   1.1600000e-03   3.0633000e-01
   1.1100000e-03   2.9648000e-01
   9.7000000e-04   2.8758000e-01
   8.6000000e-04   2.7877000e-01
   7.9000000e-04   2.7042000e-01
   7.5000000e-04   2.6202000e-01
   7.3000000e-04   2.5390000e-01
   6.4000000e-04   2.4543000e-01
   5.7000000e-04   2.3753000e-01
   5.0000000e-04   2.2948000e-01
   4.5000000e-04   2.2211000e-01
   4.1000000e-04   2.1437000e-01
   3.7000000e-04   2.0673000e-01
   3.3000000e-04   1.9964000e-01
   3.0000000e-04   1.9295000e-01
   2.7000000e-04   1.8624000e-01
   2.5000000e-04   1.8002000e-01
   2.4000000e-04   1.7379000e-01
   2.3000000e-04   1.6729000e-01
   2.3000000e-04   1.6073000e-01
   1.9000000e-04   1.5539000e-01
   1.6000000e-04   1.4983000e-01
   1.3000000e-04   1.4452000e-01
   1.1000000e-04   1.3909000e-01
   1.1000000e-04   1.3412000e-01
   1.1000000e-04   1.2964000e-01
   1.0000000e-04   1.2466000e-01
   8.0000000e-05   1.1994000e-01
   8.0000000e-05   1.1544000e-01
   5.0000000e-05   1.1118000e-01
   5.0000000e-05   1.0713000e-01
   4.0000000e-05   1.0261000e-01
   4.0000000e-05   9.8880000e-02
   3.0000000e-05   9.5090000e-02
   3.0000000e-05   9.1580000e-02
   2.0000000e-05   8.8060000e-02
   2.0000000e-05   8.4460000e-02
   2.0000000e-05   8.0950000e-02
   1.0000000e-05   7.7840000e-02
   1.0000000e-05   7.4480000e-02
   1.0000000e-05   7.1140000e-02
   1.0000000e-05   6.8160000e-02
   1.0000000e-05   6.5390000e-02
   1.0000000e-05   6.2450000e-02
   1.0000000e-05   5.9580000e-02
   1.0000000e-05   5.7030000e-02
   1.0000000e-05   5.4740000e-02
   1.0000000e-05   5.2310000e-02
   0.0000000e+00   5.0200000e-02
   0.0000000e+00   4.8000000e-02
   0.0000000e+00   4.5860000e-02
   0.0000000e+00   4.3980000e-02
   0.0000000e+00   4.1970000e-02
   0.0000000e+00   4.0070000e-02
   0.0000000e+00   3.8530000e-02
   0.0000000e+00   3.6970000e-02
   0.0000000e+00   3.5360000e-02
   0.0000000e+00   3.3820000e-02
   0.0000000e+00   3.2410000e-02
   0.0000000e+00   3.1020000e-02
   0.0000000e+00   2.9580000e-02
   0.0000000e+00   2.8440000e-02
   0.0000000e+00   2.7210000e-02
   0.0000000e+00   2.6050000e-02
   0.0000000e+00   2.4980000e-02
   0.0000000e+00   2.3850000e-02
   0.0000000e+00   2.2660000e-02
   0.0000000e+00   2.1680000e-02
   0.0000000e+00   2.0830000e-02
   0.0000000e+00   2.0000000e-02
   0.0000000e+00   1.9060000e-02
   0.0000000e+00   1.8240000e-02
   0.0000000e+00   1.7390000e-02
   0.0000000e+00   1.6640000e-02
   0.0000000e+00   1.5930000e-02
   0.0000000e+00   1.5160000e-02
   0.0000000e+00   1.4460000e-02
   0.0000000e+00   1.3930000e-02
   0.0000000e+00   1.3310000e-02
   0.0000000e+00   1.2620000e-02
   0.0000000e+00   1.2070000e-02
   0.0000000e+00   1.1560000e-02
   0.0000000e+00   1.0980000e-02
   0.0000000e+00   1.0520000e-02
   0.0000000e+00   1.0050000e-02
   0.0000000e+00   9.5300000e-03
   0.0000000e+00   9.1300000e-03
   0.0000000e+00   8.6000000e-03
   0.0000000e+00   8.1000000e-03
   0.0000000e+00   7.6500000e-03
   0.0000000e+00   7.2300000e-03
   0.0000000e+00   6.8900000e-03
   0.0000000e+00   6.4400000e-03
   0.0000000e+00   6.0700000e-03
   0.0000000e+00   5.8900000e-03
   0.0000000e+00   5.6900000e-03
   0.0000000e+00   5.4400000e-03
   0.0000000e+00   5.1000000e-03
   0.0000000e+00   4.8000000e-03
   0.0000000e+00   4.6400000e-03
   0.0000000e+00   4.4100000e-03
   0.0000000e+00   4.2800000e-03
   0.0000000e+00   4.1200000e-03
   0.0000000e+00   3.9500000e-03
   0.0000000e+00   3.6800000e-03
   0.0000000e+00   3.4900000e-03
   0.0000000e+00   3.3300000e-03
   0.0000000e+00   3.1700000e-03
   0.0000000e+00   2.9600000e-03
   0.0000000e+00   2.8900000e-03
   0.0000000e+00   2.7000000e-03
   0.0000000e+00   2.6100000e-03
   0.0000000e+00   2.4700000e-03
   0.0000000e+00   2.3600000e-03
   0.0000000e+00   2.2400000e-03
   0.0000000e+00   2.1800000e-03
   0.0000000e+00   2.0700000e-03
   0.0000000e+00   1.9900000e-03
   0.0000000e+00   1.8800000e-03
   0.0000000e+00   1.7800000e-03
   0.0000000e+00   1.6900000e-03
   0.0000000e+00   1.6200000e-03
   0.0000000e+00   1.5800000e-03
   0.0000000e+00   1.4500000e-03
   0.0000000e+00   1.4100000e-03
   0.0000000e+00   1.3400000e-03
   0.0000000e+00   1.2600000e-03
   0.0000000e+00   1.1800000e-03
   0.0000000e+00   1.1200000e-03
   0.0000000e+00   1.0900000e-03
   0.0000000e+00   1.0700000e-03
   0.0000000e+00   9.9000000e-04
   0.0000000e+00   9.3000000e-04
   0.0000000e+00   8.8000000e-04
   0.0000000e+00   8.3000000e-04
   0.0000000e+00   7.8000000e-04
   0.0000000e+00   7.3000000e-04
   0.0000000e+00   7.2000000e-04
   0.0000000e+00   6.5000000e-04
   0.0000000e+00   6.1000000e-04
   0.0000000e+00   5.6000000e-04
   0.0000000e+00   5.2000000e-04
   0.0000000e+00   5.0000000e-04
   0.0000000e+00   4.6000000e-04
   0.0000000e+00   4.5000000e-04
   0.0000000e+00   4.3000000e-04
   0.0000000e+00   4.0000000e-04
   0.0000000e+00   3.7000000e-04
   0.0000000e+00   3.4000000e-04
   0.0000000e+00   3.2000000e-04
   0.0000000e+00   3.1000000e-04
   0.0000000e+00   3.0000000e-04
   0.0000000e+00   3.0000000e-04
   0.0000000e+00   2.8000000e-04
   0.0000000e+00   2.5000000e-04
   0.0000000e+00   2.2000000e-04
   0.0000000e+00   2.2000000e-04
   0.0000000e+00   2.1000000e-04
   0.0000000e+00   1.9000000e-04
   0.0000000e+00   1.9000000e-04
   0.0000000e+00   1.5000000e-04
   0.0000000e+00   1.5000000e-04
   0.0000000e+00   1.4000000e-04
   0.0000000e+00   1.4000000e-04
   0.0000000e+00   1.3000000e-04
   0.0000000e+00   1.2000000e-04
   0.0000000e+00   1.1000000e-04
   0.0000000e+00   1.1000000e-04
   0.0000000e+00   1.1000000e-04
   0.0000000e+00   1.0000000e-04
   0.0000000e+00   9.0000000e-05
   0.0000000e+00   9.0000000e-05
   0.0000000e+00   9.0000000e-05
   0.0000000e+00   9.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   8.0000000e-05
   0.0000000e+00   7.0000000e-05
   0.0000000e+00   7.0000000e-05
   0.0000000e+00   7.0000000e-05
   0.0000000e+00   6.0000000e-05
   0.0000000e+00   6.0000000e-05
   0.0000000e+00   5.0000000e-05
   0.0000000e+00   5.0000000e-05
   0.0000000e+00   5.0000000e-05
   0.0000000e+00   5.0000000e-05
   0.0000000e+00   5.0000000e-05
   0.0000000e+00   4.0000000e-05
   0.0000000e+00   3.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   2.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05
   0.0000000e+00   1.0000000e-05


==> data/ROC_multipath_five_decay.dat <==
0	0
0.002	0.24242
0.004	0.31701
0.006	0.36604
0.008	0.41493
0.01	0.44798
0.012	0.47925
0.014	0.50403
0.016	0.52875
0.018	0.54923
0.02	0.56791
0.022	0.58438
0.024	0.59962
0.026	0.61448
0.028	0.62779
0.03	0.64057
0.032	0.65275
0.034	0.66319
0.036	0.67365
0.038	0.68358
0.04	0.69305
0.042	0.7011
0.044	0.70872
0.046	0.7165
0.048	0.72427
0.05	0.73169
0.052	0.73895
0.054	0.74493
0.056	0.75094
0.058	0.75728
0.06	0.76314
0.062	0.76819
0.064	0.77394
0.066	0.77936
0.068	0.78439
0.07	0.78896
0.072	0.79342
0.074	0.79747
0.076	0.80177
0.078	0.80548
0.08	0.80978
0.082	0.8135
0.084	0.81785
0.086	0.82178
0.088	0.82521
0.09	0.82881
0.092	0.83216
0.094	0.83572
0.096	0.83905
0.098	0.84243
0.1	0.8461
0.102	0.84857
0.104	0.85146
0.106	0.85438
0.108	0.85699
0.11	0.85934
0.112	0.86179
0.114	0.8643
0.116	0.86648
0.118	0.86891
0.12	0.87138
0.122	0.87386
0.124	0.87596
0.126	0.87824
0.128	0.8804
0.13	0.8825
0.132	0.88432
0.134	0.8861
0.136	0.8879
0.138	0.88996
0.14	0.89161
0.142	0.89339
0.144	0.89512
0.146	0.89712
0.148	0.89899
0.15	0.90057
0.152	0.90244
0.154	0.90419
0.156	0.90579
0.158	0.90721
0.16	0.90853
0.162	0.9099
0.164	0.91149
0.166	0.9129
0.168	0.91437
0.17	0.91558
0.172	0.91703
0.174	0.9184
0.176	0.9197
0.178	0.92094
0.18	0.92221
0.182	0.92338
0.184	0.92445
0.186	0.92551
0.188	0.92676
0.19	0.92795
0.192	0.92917
0.194	0.93
0.196	0.93106
0.198	0.9319
0.2	0.93283
0.202	0.93376
0.204	0.9347
0.206	0.93564
0.208	0.93659
0.21	0.93763
0.212	0.93873
0.214	0.93954
0.216	0.94032
0.218	0.94117
0.22	0.94201
0.222	0.94297
0.224	0.94371
0.226	0.94442
0.228	0.94519
0.23	0.94611
0.232	0.94677
0.234	0.94753
0.236	0.94819
0.238	0.9488
0.24	0.94943
0.242	0.95016
0.244	0.95079
0.246	0.95127
0.248	0.9519
0.25	0.95257
0.252	0.95325
0.254	0.95384
0.256	0.95444
0.258	0.95501
0.26	0.95561
0.262	0.95621
0.264	0.95673
0.266	0.95721
0.268	0.95782
0.27	0.95848
0.272	0.95903
0.274	0.95953
0.276	0.95999
0.278	0.96058
0.28	0.96126
0.282	0.96173
0.284	0.96222
0.286	0.96279
0.288	0.9633
0.29	0.96364
0.292	0.96406
0.294	0.96449
0.296	0.96492
0.298	0.96536
0.3	0.96587
0.302	0.96632
0.304	0.96672
0.306	0.96721
0.308	0.96759
0.31	0.96798
0.312	0.96845
0.314	0.96887
0.316	0.96939
0.318	0.96973
0.32	0.97013
0.322	0.97056
0.324	0.97087
0.326	0.97124
0.328	0.97158
0.33	0.9719
0.332	0.97222
0.334	0.97248
0.336	0.97283
0.338	0.9731
0.34	0.97351
0.342	0.97393
0.344	0.97425
0.346	0.97445
0.348	0.97473
0.35	0.97497
0.352	0.97531
0.354	0.97559
0.356	0.9759
0.358	0.9761
0.36	0.97649
0.362	0.97679
0.364	0.97702
0.366	0.97724
0.368	0.97752
0.37	0.97786
0.372	0.97818
0.374	0.9784
0.376	0.9787
0.378	0.97899
0.38	0.97917
0.382	0.97947
0.384	0.97979
0.386	0.98005
0.388	0.98028
0.39	0.98058
0.392	0.98079
0.394	0.98103
0.396	0.98137
0.398	0.98165
0.4	0.9819
0.402	0.98208
0.404	0.98235
0.406	0.98259
0.408	0.98275
0.41	0.98296
0.412	0.98321
0.414	0.98336
0.416	0.98357
0.418	0.98383
0.42	0.98401
0.422	0.98419
0.424	0.98439
0.426	0.98462
0.428	0.98476
0.43	0.98499
0.432	0.98519
0.434	0.98542
0.436	0.98557
0.438	0.98577
0.44	0.98589
0.442	0.98601
0.444	0.98612
0.446	0.98626
0.448	0.98643
0.45	0.98665
0.452	0.98683
0.454	0.98701
0.456	0.98716
0.458	0.98724
0.46	0.98736
0.462	0.98756
0.464	0.98771
0.466	0.98785
0.468	0.98803
0.47	0.9882
0.472	0.98836
0.474	0.98853
0.476	0.98866
0.478	0.98885
0.48	0.98894
0.482	0.98906
0.484	0.98918
0.486	0.98933
0.488	0.98941
0.49	0.98951
0.492	0.98961
0.494	0.98974
0.496	0.98984
0.498	0.98995
0.5	0.99006
0.502	0.99022
0.504	0.99048
0.506	0.99066
0.508	0.99074
0.51	0.99086
0.512	0.99093
0.514	0.99109
0.516	0.99117
0.518	0.99124
0.52	0.9914
0.522	0.99152
0.524	0.99161
0.526	0.99174
0.528	0.99183
0.53	0.992
0.532	0.99208
0.534	0.99218
0.536	0.99227
0.538	0.99239
0.54	0.99255
0.542	0.99271
0.544	0.99285
0.546	0.99295
0.548	0.99313
0.55	0.99321
0.552	0.99329
0.554	0.99342
0.556	0.99347
0.558	0.99357
0.56	0.99365
0.562	0.99372
0.564	0.99376
0.566	0.9939
0.568	0.99402
0.57	0.99404
0.572	0.99419
0.574	0.99423
0.576	0.99432
0.578	0.99437
0.58	0.9944
0.582	0.99452
0.584	0.9946
0.586	0.99463
0.588	0.99472
0.59	0.99481
0.592	0.99489
0.594	0.99498
0.596	0.99504
0.598	0.99506
0.6	0.9951
0.602	0.99517
0.604	0.99528
0.606	0.99539
0.608	0.99543
0.61	0.99551
0.612	0.99558
0.614	0.99567
0.616	0.99573
0.618	0.9958
0.62	0.99588
0.622	0.99596
0.624	0.99601
0.626	0.99607
0.628	0.99614
0.63	0.99618
0.632	0.9962
0.634	0.99624
0.636	0.99634
0.638	0.99637
0.64	0.99641
0.642	0.99649
0.644	0.99652
0.646	0.99659
0.648	0.99665
0.65	0.99669
0.652	0.99673
0.654	0.99681
0.656	0.99682
0.658	0.99685
0.66	0.99692
0.662	0.99695
0.664	0.99698
0.666	0.99704
0.668	0.9971
0.67	0.99718
0.672	0.99725
0.674	0.9973
0.676	0.99736
0.678	0.9974
0.68	0.99745
0.682	0.99749
0.684	0.99753
0.686	0.99758
0.688	0.99765
0.69	0.99772
0.692	0.99774
0.694	0.99781
0.696	0.99783
0.698	0.99786
0.7	0.99789
0.702	0.99791
0.704	0.99794
0.706	0.99796
0.708	0.99799
0.71	0.998
0.712	0.99803
0.714	0.99806
0.716	0.99808
0.718	0.99813
0.72	0.99817
0.722	0.99819
0.724	0.99819
0.726	0.99824
0.728	0.99825
0.73	0.99828
0.732	0.99829
0.734	0.99834
0.736	0.99837
0.738	0.9984
0.74	0.9984
0.742	0.99843
0.744	0.99845
0.746	0.99851
0.748	0.99855
0.75	0.99857
0.752	0.9986
0.754	0.99863
0.756	0.99863
0.758	0.99867
0.76	0.99867
0.762	0.9987
0.764	0.99871
0.766	0.99873
0.768	0.99877
0.77	0.99878
0.772	0.99879
0.774	0.99881
0.776	0.99885
0.778	0.99887
0.78	0.99888
0.782	0.99889
0.784	0.9989
0.786	0.99892
0.788	0.99893
0.79	0.99897
0.792	0.99898
0.794	0.999
0.796	0.99901
0.798	0.99905
0.8	0.99906
0.802	0.9991
0.804	0.99915
0.806	0.99918
0.808	0.9992
0.81	0.99921
0.812	0.99923
0.814	0.99927
0.816	0.99928
0.818	0.99934
0.82	0.99935
0.822	0.99936
0.824	0.99937
0.826	0.99938
0.828	0.99938
0.83	0.9994
0.832	0.99942
0.834	0.99947
0.836	0.99948
0.838	0.99949
0.84	0.99953
0.842	0.99954
0.844	0.99954
0.846	0.99954
0.848	0.99957
0.85	0.99959
0.852	0.99959
0.854	0.99962
0.856	0.99963
0.858	0.99964
0.86	0.99966
0.862	0.99968
0.864	0.99968
0.866	0.99969
0.868	0.9997
0.87	0.9997
0.872	0.99972
0.874	0.99972
0.876	0.99972
0.878	0.99973
0.88	0.99973
0.882	0.99973
0.884	0.99978
0.886	0.99979
0.888	0.99979
0.89	0.99979
0.892	0.99979
0.894	0.9998
0.896	0.99981
0.898	0.99981
0.9	0.99981
0.902	0.99981
0.904	0.99982
0.906	0.99983
0.908	0.99983
0.91	0.99984
0.912	0.99985
0.914	0.99985
0.916	0.99986
0.918	0.99986
0.92	0.99986
0.922	0.99987
0.924	0.9999
0.926	0.99991
0.928	0.99991
0.93	0.99991
0.932	0.99992
0.934	0.99993
0.936	0.99993
0.938	0.99994
0.94	0.99994
0.942	0.99994
0.944	0.99994
0.946	0.99994
0.948	0.99994
0.95	0.99994
0.952	0.99994
0.954	0.99995
0.956	0.99995
0.958	0.99995
0.96	0.99995
0.962	0.99995
0.964	0.99996
0.966	0.99996
0.968	0.99996
0.97	0.99997
0.972	0.99997
0.974	0.99997
0.976	0.99997
0.978	0.99997
0.98	0.99997
0.982	0.99997
0.984	0.99998
0.986	0.99998
0.988	0.99998
0.99	0.99999
0.992	0.99999
0.994	0.99999
0.996	1
0.998	1
1	1


==> data/ROC_multipath_five_equal.dat <==
0	0
0.002	0.24183
0.004	0.31482
0.006	0.36259
0.008	0.41015
0.01	0.44336
0.012	0.47567
0.014	0.50086
0.016	0.52672
0.018	0.54662
0.02	0.56526
0.022	0.58175
0.024	0.59655
0.026	0.61219
0.028	0.62629
0.03	0.63896
0.032	0.65083
0.034	0.6611
0.036	0.67238
0.038	0.68179
0.04	0.6909
0.042	0.69882
0.044	0.70616
0.046	0.71405
0.048	0.72245
0.05	0.7295
0.052	0.73716
0.054	0.74423
0.056	0.75045
0.058	0.75642
0.06	0.76182
0.062	0.7666
0.064	0.77214
0.066	0.77754
0.068	0.78201
0.07	0.78688
0.072	0.79073
0.074	0.79468
0.076	0.79861
0.078	0.80249
0.08	0.80684
0.082	0.81093
0.084	0.8154
0.086	0.8191
0.088	0.82271
0.09	0.82623
0.092	0.82985
0.094	0.83381
0.096	0.83712
0.098	0.84033
0.1	0.84367
0.102	0.84627
0.104	0.84911
0.106	0.8518
0.108	0.85491
0.11	0.85709
0.112	0.85969
0.114	0.86217
0.116	0.86449
0.118	0.86691
0.12	0.86939
0.122	0.87184
0.124	0.87426
0.126	0.87663
0.128	0.87888
0.13	0.8808
0.132	0.88275
0.134	0.88456
0.136	0.88643
0.138	0.88843
0.14	0.89032
0.142	0.89194
0.144	0.89397
0.146	0.89563
0.148	0.89737
0.15	0.89894
0.152	0.90051
0.154	0.90219
0.156	0.9038
0.158	0.90546
0.16	0.90676
0.162	0.908
0.164	0.90958
0.166	0.91082
0.168	0.91206
0.17	0.91341
0.172	0.91475
0.174	0.91622
0.176	0.91725
0.178	0.91857
0.18	0.91997
0.182	0.92113
0.184	0.92233
0.186	0.92326
0.188	0.92439
0.19	0.92554
0.192	0.92665
0.194	0.92747
0.196	0.9286
0.198	0.92951
0.2	0.93039
0.202	0.93145
0.204	0.93251
0.206	0.93354
0.208	0.93465
0.21	0.93571
0.212	0.93657
0.214	0.93762
0.216	0.93844
0.218	0.93923
0.22	0.93991
0.222	0.94085
0.224	0.9417
0.226	0.94247
0.228	0.94334
0.23	0.94411
0.232	0.94494
0.234	0.94557
0.236	0.94624
0.238	0.94686
0.24	0.94754
0.242	0.94828
0.244	0.94888
0.246	0.9493
0.248	0.95009
0.25	0.95071
0.252	0.95127
0.254	0.952
0.256	0.9527
0.258	0.95335
0.26	0.95396
0.262	0.95461
0.264	0.95522
0.266	0.95585
0.268	0.95651
0.27	0.957
0.272	0.95753
0.274	0.9581
0.276	0.9585
0.278	0.95915
0.28	0.9598
0.282	0.96029
0.284	0.96079
0.286	0.96124
0.288	0.96184
0.29	0.9625
0.292	0.96301
0.294	0.96353
0.296	0.96398
0.298	0.96443
0.3	0.9648
0.302	0.96512
0.304	0.96563
0.306	0.96608
0.308	0.96641
0.31	0.96674
0.312	0.9672
0.314	0.96768
0.316	0.96818
0.318	0.96856
0.32	0.96893
0.322	0.96935
0.324	0.96971
0.326	0.97002
0.328	0.97025
0.33	0.97077
0.332	0.97114
0.334	0.97149
0.336	0.97183
0.338	0.97228
0.34	0.97265
0.342	0.97298
0.344	0.97325
0.346	0.97364
0.348	0.97393
0.35	0.97425
0.352	0.97462
0.354	0.97503
0.356	0.97533
0.358	0.97558
0.36	0.97596
0.362	0.97625
0.364	0.97649
0.366	0.97672
0.368	0.97692
0.37	0.97715
0.372	0.97728
0.374	0.97751
0.376	0.97774
0.378	0.97813
0.38	0.97844
0.382	0.97869
0.384	0.97904
0.386	0.97934
0.388	0.97964
0.39	0.97988
0.392	0.98007
0.394	0.98037
0.396	0.98065
0.398	0.98092
0.4	0.98114
0.402	0.98141
0.404	0.98163
0.406	0.98189
0.408	0.98215
0.41	0.98238
0.412	0.98265
0.414	0.98284
0.416	0.98305
0.418	0.98332
0.42	0.98345
0.422	0.98367
0.424	0.98385
0.426	0.98404
0.428	0.98423
0.43	0.98441
0.432	0.98457
0.434	0.98474
0.436	0.98494
0.438	0.98515
0.44	0.98538
0.442	0.98563
0.444	0.98578
0.446	0.98594
0.448	0.98608
0.45	0.98632
0.452	0.98647
0.454	0.9867
0.456	0.98694
0.458	0.98715
0.46	0.98732
0.462	0.98755
0.464	0.98769
0.466	0.98782
0.468	0.98798
0.47	0.98812
0.472	0.98825
0.474	0.98832
0.476	0.98844
0.478	0.98861
0.48	0.98876
0.482	0.98893
0.484	0.98902
0.486	0.98913
0.488	0.98929
0.49	0.98934
0.492	0.9895
0.494	0.98961
0.496	0.98978
0.498	0.98994
0.5	0.9901
0.502	0.99029
0.504	0.99037
0.506	0.99051
0.508	0.99063
0.51	0.99073
0.512	0.99081
0.514	0.99097
0.516	0.99107
0.518	0.99124
0.52	0.99136
0.522	0.99145
0.524	0.99156
0.526	0.99168
0.528	0.99174
0.53	0.99182
0.532	0.99195
0.534	0.9921
0.536	0.99226
0.538	0.99234
0.54	0.9925
0.542	0.9926
0.544	0.99268
0.546	0.99275
0.548	0.99287
0.55	0.99298
0.552	0.9931
0.554	0.99321
0.556	0.99331
0.558	0.99339
0.56	0.99352
0.562	0.99361
0.564	0.99372
0.566	0.99379
0.568	0.99383
0.57	0.99393
0.572	0.99399
0.574	0.99403
0.576	0.99413
0.578	0.99423
0.58	0.99433
0.582	0.99447
0.584	0.99454
0.586	0.99467
0.588	0.99474
0.59	0.99483
0.592	0.99495
0.594	0.995
0.596	0.99506
0.598	0.99512
0.6	0.99522
0.602	0.99532
0.604	0.99539
0.606	0.99544
0.608	0.99548
0.61	0.99553
0.612	0.99558
0.614	0.99563
0.616	0.99567
0.618	0.99574
0.62	0.99581
0.622	0.99583
0.624	0.99588
0.626	0.99603
0.628	0.99609
0.63	0.9961
0.632	0.99615
0.634	0.99616
0.636	0.99626
0.638	0.99631
0.64	0.99634
0.642	0.99641
0.644	0.99646
0.646	0.99651
0.648	0.99654
0.65	0.99657
0.652	0.99664
0.654	0.99667
0.656	0.99679
0.658	0.99681
0.66	0.99684
0.662	0.99686
0.664	0.99688
0.666	0.99689
0.668	0.99695
0.67	0.99701
0.672	0.99704
0.674	0.99706
0.676	0.99708
0.678	0.9971
0.68	0.99716
0.682	0.99723
0.684	0.99726
0.686	0.99735
0.688	0.99741
0.69	0.99751
0.692	0.99752
0.694	0.99757
0.696	0.99758
0.698	0.99763
0.7	0.99769
0.702	0.99773
0.704	0.99778
0.706	0.99781
0.708	0.99788
0.71	0.99792
0.712	0.99792
0.714	0.99792
0.716	0.99799
0.718	0.99803
0.72	0.9981
0.722	0.99814
0.724	0.99817
0.726	0.99821
0.728	0.99826
0.73	0.99829
0.732	0.99832
0.734	0.99833
0.736	0.99837
0.738	0.99841
0.74	0.99843
0.742	0.99847
0.744	0.99847
0.746	0.99852
0.748	0.99857
0.75	0.99859
0.752	0.99866
0.754	0.99869
0.756	0.99869
0.758	0.99872
0.76	0.99875
0.762	0.99879
0.764	0.9988
0.766	0.99883
0.768	0.99883
0.77	0.99885
0.772	0.99888
0.774	0.99893
0.776	0.99896
0.778	0.99899
0.78	0.99902
0.782	0.99903
0.784	0.99906
0.786	0.99909
0.788	0.9991
0.79	0.99912
0.792	0.99913
0.794	0.99917
0.796	0.99917
0.798	0.99917
0.8	0.9992
0.802	0.99921
0.804	0.99924
0.806	0.99927
0.808	0.99928
0.81	0.9993
0.812	0.99931
0.814	0.99934
0.816	0.99938
0.818	0.99939
0.82	0.99941
0.822	0.99942
0.824	0.99943
0.826	0.99946
0.828	0.99947
0.83	0.99947
0.832	0.99947
0.834	0.9995
0.836	0.99952
0.838	0.99953
0.84	0.99957
0.842	0.99959
0.844	0.99959
0.846	0.99961
0.848	0.99962
0.85	0.99963
0.852	0.99964
0.854	0.99965
0.856	0.99965
0.858	0.99967
0.86	0.99968
0.862	0.99969
0.864	0.9997
0.866	0.9997
0.868	0.99973
0.87	0.99974
0.872	0.99975
0.874	0.99977
0.876	0.99978
0.878	0.99979
0.88	0.99979
0.882	0.9998
0.884	0.99982
0.886	0.99982
0.888	0.99982
0.89	0.99982
0.892	0.99982
0.894	0.99982
0.896	0.99982
0.898	0.99982
0.9	0.99982
0.902	0.99983
0.904	0.99984
0.906	0.99985
0.908	0.99985
0.91	0.99986
0.912	0.99988
0.914	0.99988
0.916	0.99988
0.918	0.99988
0.92	0.9999
0.922	0.9999
0.924	0.9999
0.926	0.9999
0.928	0.99991
0.93	0.99991
0.932	0.99991
0.934	0.99991
0.936	0.99992
0.938	0.99992
0.94	0.99993
0.942	0.99994
0.944	0.99994
0.946	0.99994
0.948	0.99994
0.95	0.99994
0.952	0.99996
0.954	0.99996
0.956	0.99996
0.958	0.99996
0.96	0.99996
0.962	0.99997
0.964	0.99997
0.966	0.99997
0.968	0.99997
0.97	0.99997
0.972	0.99997
0.974	0.99998
0.976	0.99998
0.978	0.99998
0.98	0.99998
0.982	0.99999
0.984	0.99999
0.986	0.99999
0.988	1
0.99	1
0.992	1
0.994	1
0.996	1
0.998	1
1	1


==> data/ROC_multipath_single.dat <==
0	0
0.002	0.24537
0.004	0.3207
0.006	0.37002
0.008	0.41964
0.01	0.45383
0.012	0.48696
0.014	0.51279
0.016	0.53872
0.018	0.55906
0.02	0.57842
0.022	0.59496
0.024	0.61097
0.026	0.62692
0.028	0.64143
0.03	0.65466
0.032	0.66703
0.034	0.67809
0.036	0.69008
0.038	0.69965
0.04	0.70948
0.042	0.71737
0.044	0.72473
0.046	0.73281
0.048	0.74136
0.05	0.74866
0.052	0.75616
0.054	0.76292
0.056	0.7692
0.058	0.77593
0.06	0.78171
0.062	0.78633
0.064	0.7921
0.066	0.79755
0.068	0.80263
0.07	0.80712
0.072	0.81154
0.074	0.81537
0.076	0.81939
0.078	0.82299
0.08	0.82745
0.082	0.83139
0.084	0.83519
0.086	0.83886
0.088	0.8422
0.09	0.8455
0.092	0.84854
0.094	0.85224
0.096	0.85538
0.098	0.85831
0.1	0.86165
0.102	0.86421
0.104	0.86693
0.106	0.86932
0.108	0.8719
0.11	0.87407
0.112	0.87645
0.114	0.87913
0.116	0.88157
0.118	0.88387
0.12	0.88638
0.122	0.88886
0.124	0.89145
0.126	0.89316
0.128	0.89519
0.13	0.897
0.132	0.8987
0.134	0.90038
0.136	0.90243
0.138	0.90448
0.14	0.90616
0.142	0.90783
0.144	0.90965
0.146	0.91139
0.148	0.91285
0.15	0.91453
0.152	0.91602
0.154	0.91777
0.156	0.91944
0.158	0.92084
0.16	0.92194
0.162	0.9231
0.164	0.92472
0.166	0.92618
0.168	0.92736
0.17	0.92878
0.172	0.93017
0.174	0.9315
0.176	0.93273
0.178	0.9339
0.18	0.93497
0.182	0.93593
0.184	0.93684
0.186	0.93789
0.188	0.93904
0.19	0.94017
0.192	0.94128
0.194	0.94204
0.196	0.94295
0.198	0.94375
0.2	0.94459
0.202	0.94556
0.204	0.94656
0.206	0.94721
0.208	0.94797
0.21	0.94885
0.212	0.95004
0.214	0.9508
0.216	0.95153
0.218	0.95228
0.22	0.953
0.222	0.95394
0.224	0.9546
0.226	0.95525
0.228	0.95583
0.23	0.95661
0.232	0.9573
0.234	0.95801
0.236	0.95863
0.238	0.95938
0.24	0.9599
0.242	0.9607
0.244	0.96133
0.246	0.96183
0.248	0.96234
0.25	0.96296
0.252	0.96351
0.254	0.96411
0.256	0.96473
0.258	0.9652
0.26	0.96579
0.262	0.96633
0.264	0.96691
0.266	0.96732
0.268	0.96789
0.27	0.96837
0.272	0.96893
0.274	0.96939
0.276	0.96992
0.278	0.97043
0.28	0.97088
0.282	0.97133
0.284	0.97179
0.286	0.97221
0.288	0.97263
0.29	0.97301
0.292	0.97348
0.294	0.97383
0.296	0.97415
0.298	0.97464
0.3	0.97502
0.302	0.97538
0.304	0.97589
0.306	0.97637
0.308	0.97667
0.31	0.97701
0.312	0.97739
0.314	0.97767
0.316	0.97801
0.318	0.97823
0.32	0.97857
0.322	0.97899
0.324	0.97927
0.326	0.9795
0.328	0.97975
0.33	0.97999
0.332	0.98033
0.334	0.98057
0.336	0.98083
0.338	0.98116
0.34	0.98143
0.342	0.98168
0.344	0.98194
0.346	0.98226
0.348	0.98255
0.35	0.98285
0.352	0.98308
0.354	0.98345
0.356	0.98378
0.358	0.98397
0.36	0.98421
0.362	0.98437
0.364	0.98455
0.366	0.98477
0.368	0.98502
0.37	0.98519
0.372	0.98535
0.374	0.98557
0.376	0.98587
0.378	0.98619
0.38	0.98633
0.382	0.98656
0.384	0.98682
0.386	0.98705
0.388	0.98722
0.39	0.98741
0.392	0.98759
0.394	0.98786
0.396	0.98807
0.398	0.98824
0.4	0.98837
0.402	0.98858
0.404	0.98868
0.406	0.98884
0.408	0.98899
0.41	0.98922
0.412	0.98938
0.414	0.98951
0.416	0.98971
0.418	0.98987
0.42	0.98998
0.422	0.99015
0.424	0.99032
0.426	0.99051
0.428	0.99069
0.43	0.99081
0.432	0.99097
0.434	0.99108
0.436	0.99121
0.438	0.9914
0.44	0.99156
0.442	0.99168
0.444	0.99184
0.446	0.99192
0.448	0.99203
0.45	0.99214
0.452	0.99232
0.454	0.99241
0.456	0.9925
0.458	0.99258
0.46	0.99271
0.462	0.99287
0.464	0.99298
0.466	0.99311
0.468	0.99322
0.47	0.99332
0.472	0.99348
0.474	0.99364
0.476	0.99376
0.478	0.99386
0.48	0.99392
0.482	0.99399
0.484	0.99406
0.486	0.99409
0.488	0.99416
0.49	0.99423
0.492	0.99431
0.494	0.99442
0.496	0.99451
0.498	0.99461
0.5	0.99472
0.502	0.99484
0.504	0.99492
0.506	0.995
0.508	0.99511
0.51	0.99522
0.512	0.99526
0.514	0.99535
0.516	0.99545
0.518	0.99552
0.52	0.99563
0.522	0.99572
0.524	0.9958
0.526	0.99588
0.528	0.99592
0.53	0.99599
0.532	0.99601
0.534	0.99602
0.536	0.99604
0.538	0.99609
0.54	0.99621
0.542	0.99627
0.544	0.99633
0.546	0.9964
0.548	0.9965
0.55	0.99658
0.552	0.99665
0.554	0.99673
0.556	0.9968
0.558	0.99682
0.56	0.99688
0.562	0.99694
0.564	0.99699
0.566	0.99703
0.568	0.99707
0.57	0.99712
0.572	0.99713
0.574	0.99719
0.576	0.9972
0.578	0.99725
0.58	0.99731
0.582	0.9974
0.584	0.99744
0.586	0.99747
0.588	0.99751
0.59	0.99754
0.592	0.99757
0.594	0.99762
0.596	0.99768
0.598	0.99769
0.6	0.99773
0.602	0.99776
0.604	0.99782
0.606	0.99786
0.608	0.99789
0.61	0.99795
0.612	0.998
0.614	0.99803
0.616	0.99808
0.618	0.9981
0.62	0.99813
0.622	0.99816
0.624	0.9982
0.626	0.99826
0.628	0.99827
0.63	0.99828
0.632	0.99829
0.634	0.99829
0.636	0.99833
0.638	0.9984
0.64	0.99844
0.642	0.99853
0.644	0.99856
0.646	0.99858
0.648	0.99863
0.65	0.99868
0.652	0.99871
0.654	0.99872
0.656	0.99877
0.658	0.99879
0.66	0.99879
0.662	0.99881
0.664	0.99883
0.666	0.99889
0.668	0.99891
0.67	0.99893
0.672	0.99893
0.674	0.99895
0.676	0.99897
0.678	0.999
0.68	0.99902
0.682	0.99903
0.684	0.99905
0.686	0.99906
0.688	0.99907
0.69	0.99909
0.692	0.99915
0.694	0.99916
0.696	0.99919
0.698	0.9992
0.7	0.99922
0.702	0.99924
0.704	0.99926
0.706	0.99929
0.708	0.99931
0.71	0.99931
0.712	0.99931
0.714	0.99932
0.716	0.99933
0.718	0.99935
0.72	0.99936
0.722	0.99936
0.724	0.99936
0.726	0.99938
0.728	0.99939
0.73	0.99939
0.732	0.99941
0.734	0.99942
0.736	0.99944
0.738	0.99947
0.74	0.99948
0.742	0.99949
0.744	0.99949
0.746	0.9995
0.748	0.99951
0.75	0.99951
0.752	0.99952
0.754	0.99953
0.756	0.99953
0.758	0.99954
0.76	0.99954
0.762	0.99955
0.764	0.99958
0.766	0.99959
0.768	0.9996
0.77	0.9996
0.772	0.99962
0.774	0.99964
0.776	0.99967
0.778	0.99969
0.78	0.9997
0.782	0.99971
0.784	0.99971
0.786	0.99974
0.788	0.99974
0.79	0.99974
0.792	0.99975
0.794	0.99976
0.796	0.99979
0.798	0.99979
0.8	0.9998
0.802	0.9998
0.804	0.99981
0.806	0.99981
0.808	0.99981
0.81	0.99981
0.812	0.99982
0.814	0.99983
0.816	0.99983
0.818	0.99983
0.82	0.99983
0.822	0.99985
0.824	0.99985
0.826	0.99985
0.828	0.99987
0.83	0.99988
0.832	0.99988
0.834	0.99989
0.836	0.99989
0.838	0.99989
0.84	0.99989
0.842	0.99989
0.844	0.99989
0.846	0.99989
0.848	0.9999
0.85	0.9999
0.852	0.99991
0.854	0.99992
0.856	0.99992
0.858	0.99992
0.86	0.99992
0.862	0.99992
0.864	0.99992
0.866	0.99993
0.868	0.99993
0.87	0.99993
0.872	0.99994
0.874	0.99994
0.876	0.99994
0.878	0.99994
0.88	0.99994
0.882	0.99994
0.884	0.99994
0.886	0.99994
0.888	0.99994
0.89	0.99994
0.892	0.99995
0.894	0.99995
0.896	0.99995
0.898	0.99996
0.9	0.99996
0.902	0.99996
0.904	0.99996
0.906	0.99996
0.908	0.99996
0.91	0.99996
0.912	0.99996
0.914	0.99996
0.916	0.99996
0.918	0.99996
0.92	0.99997
0.922	0.99997
0.924	0.99997
0.926	0.99997
0.928	0.99997
0.93	0.99997
0.932	0.99997
0.934	0.99998
0.936	0.99998
0.938	0.99998
0.94	0.99998
0.942	0.99998
0.944	0.99998
0.946	0.99998
0.948	0.99998
0.95	0.99998
0.952	0.99998
0.954	0.99998
0.956	0.99998
0.958	0.99998
0.96	0.99998
0.962	0.99999
0.964	0.99999
0.966	0.99999
0.968	0.99999
0.97	0.99999
0.972	0.99999
0.974	0.99999
0.976	1
0.978	1
0.98	1
0.982	1
0.984	1
0.986	1
0.988	1
0.99	1
0.992	1
0.994	1
0.996	1
0.998	1
1	1


==> data/ROC_multipath_two_echo_m10db.dat <==
0	0
0.002	0.24392
0.004	0.31904
0.006	0.36865
0.008	0.41808
0.01	0.45215
0.012	0.48522
0.014	0.51066
0.016	0.53592
0.018	0.55729
0.02	0.57599
0.022	0.59245
0.024	0.60774
0.026	0.62295
0.028	0.63672
0.03	0.65032
0.032	0.66299
0.034	0.67355
0.036	0.68503
0.038	0.69553
0.04	0.70489
0.042	0.71289
0.044	0.72052
0.046	0.72852
0.048	0.73705
0.05	0.74425
0.052	0.75171
0.054	0.75818
0.056	0.76395
0.058	0.77042
0.06	0.77614
0.062	0.78091
0.064	0.78612
0.066	0.79185
0.068	0.79672
0.07	0.80131
0.072	0.80567
0.074	0.80973
0.076	0.81379
0.078	0.81789
0.08	0.8222
0.082	0.8264
0.084	0.83071
0.086	0.83474
0.088	0.83797
0.09	0.84124
0.092	0.84462
0.094	0.84851
0.096	0.85177
0.098	0.8551
0.1	0.85801
0.102	0.86065
0.104	0.86371
0.106	0.86651
0.108	0.86936
0.11	0.87145
0.112	0.87383
0.114	0.87641
0.116	0.87901
0.118	0.88166
0.12	0.88418
0.122	0.88669
0.124	0.88888
0.126	0.89084
0.128	0.89286
0.13	0.89462
0.132	0.89661
0.134	0.89846
0.136	0.90024
0.138	0.902
0.14	0.90374
0.142	0.90536
0.144	0.90737
0.146	0.90885
0.148	0.91041
0.15	0.91202
0.152	0.91374
0.154	0.91539
0.156	0.91698
0.158	0.91837
0.16	0.91948
0.162	0.92079
0.164	0.92207
0.166	0.92347
0.168	0.92479
0.17	0.92603
0.172	0.92754
0.174	0.92882
0.176	0.93006
0.178	0.93115
0.18	0.9322
0.182	0.93306
0.184	0.9343
0.186	0.93542
0.188	0.93665
0.19	0.93771
0.192	0.93876
0.194	0.93952
0.196	0.94072
0.198	0.94144
0.2	0.94232
0.202	0.94315
0.204	0.94423
0.206	0.94518
0.208	0.9462
0.21	0.94708
0.212	0.94797
0.214	0.94864
0.216	0.94956
0.218	0.95038
0.22	0.95109
0.222	0.95185
0.224	0.95248
0.226	0.95326
0.228	0.95399
0.23	0.9546
0.232	0.95534
0.234	0.95592
0.236	0.95637
0.238	0.95698
0.24	0.95768
0.242	0.95824
0.244	0.95889
0.246	0.9594
0.248	0.96001
0.25	0.9606
0.252	0.96115
0.254	0.96173
0.256	0.9623
0.258	0.96297
0.26	0.96349
0.262	0.96412
0.264	0.96464
0.266	0.96527
0.268	0.96586
0.27	0.96629
0.272	0.96665
0.274	0.96721
0.276	0.9676
0.278	0.96834
0.28	0.96883
0.282	0.96924
0.284	0.96973
0.286	0.97019
0.288	0.97077
0.29	0.97121
0.292	0.9716
0.294	0.972
0.296	0.97235
0.298	0.9726
0.3	0.97297
0.302	0.97339
0.304	0.97376
0.306	0.97419
0.308	0.97455
0.31	0.97489
0.312	0.9752
0.314	0.97546
0.316	0.97585
0.318	0.97608
0.32	0.97656
0.322	0.97697
0.324	0.97721
0.326	0.97751
0.328	0.97779
0.33	0.97813
0.332	0.97846
0.334	0.97872
0.336	0.97906
0.338	0.97943
0.34	0.97973
0.342	0.98004
0.344	0.9803
0.346	0.98066
0.348	0.98093
0.35	0.98121
0.352	0.98162
0.354	0.98193
0.356	0.98224
0.358	0.98249
0.36	0.98279
0.362	0.98303
0.364	0.98323
0.366	0.98348
0.368	0.98378
0.37	0.98396
0.372	0.98431
0.374	0.98451
0.376	0.98478
0.378	0.98496
0.38	0.98516
0.382	0.98545
0.384	0.98571
0.386	0.98585
0.388	0.98595
0.39	0.98611
0.392	0.9863
0.394	0.98647
0.396	0.98664
0.398	0.98678
0.4	0.98709
0.402	0.98737
0.404	0.98756
0.406	0.98775
0.408	0.98794
0.41	0.98813
0.412	0.98823
0.414	0.98839
0.416	0.98858
0.418	0.98871
0.42	0.98887
0.422	0.98903
0.424	0.98918
0.426	0.98933
0.428	0.98951
0.43	0.98964
0.432	0.9898
0.434	0.99001
0.436	0.99013
0.438	0.99025
0.44	0.99039
0.442	0.99055
0.444	0.99065
0.446	0.9908
0.448	0.9909
0.45	0.99109
0.452	0.99122
0.454	0.99128
0.456	0.99142
0.458	0.99146
0.46	0.99161
0.462	0.99172
0.464	0.99187
0.466	0.99198
0.468	0.9921
0.47	0.99223
0.472	0.99238
0.474	0.99254
0.476	0.99266
0.478	0.99274
0.48	0.99283
0.482	0.99296
0.484	0.99306
0.486	0.99317
0.488	0.99325
0.49	0.99334
0.492	0.99349
0.494	0.99358
0.496	0.99371
0.498	0.99378
0.5	0.99386
0.502	0.99394
0.504	0.99402
0.506	0.99412
0.508	0.99424
0.51	0.99434
0.512	0.99442
0.514	0.99451
0.516	0.99457
0.518	0.99465
0.52	0.99479
0.522	0.99486
0.524	0.99502
0.526	0.99507
0.528	0.99514
0.53	0.99521
0.532	0.9953
0.534	0.99537
0.536	0.99544
0.538	0.99554
0.54	0.9956
0.542	0.99567
0.544	0.99573
0.546	0.99577
0.548	0.99585
0.55	0.99587
0.552	0.99593
0.554	0.99597
0.556	0.99608
0.558	0.99616
0.56	0.9962
0.562	0.99628
0.564	0.99632
0.566	0.99639
0.568	0.9964
0.57	0.99642
0.572	0.99647
0.574	0.99654
0.576	0.99656
0.578	0.9966
0.58	0.99664
0.582	0.99673
0.584	0.99676
0.586	0.99681
0.588	0.99686
0.59	0.99687
0.592	0.99697
0.594	0.997
0.596	0.99705
0.598	0.99708
0.6	0.99714
0.602	0.99721
0.604	0.99725
0.606	0.9973
0.608	0.99738
0.61	0.99741
0.612	0.99745
0.614	0.99749
0.616	0.9975
0.618	0.99752
0.62	0.99758
0.622	0.99759
0.624	0.9976
0.626	0.99764
0.628	0.99768
0.63	0.99772
0.632	0.99776
0.634	0.99781
0.636	0.99784
0.638	0.99791
0.64	0.99794
0.642	0.99799
0.644	0.99802
0.646	0.99803
0.648	0.99804
0.65	0.99807
0.652	0.99811
0.654	0.99814
0.656	0.99818
0.658	0.99821
0.66	0.99823
0.662	0.99824
0.664	0.99829
0.666	0.99829
0.668	0.99831
0.67	0.99834
0.672	0.99835
0.674	0.99836
0.676	0.99839
0.678	0.9984
0.68	0.99844
0.682	0.99846
0.684	0.99848
0.686	0.99852
0.688	0.99855
0.69	0.99856
0.692	0.99858
0.694	0.99859
0.696	0.99861
0.698	0.99867
0.7	0.99874
0.702	0.99876
0.704	0.99879
0.706	0.99884
0.708	0.99888
0.71	0.99892
0.712	0.99893
0.714	0.99897
0.716	0.99897
0.718	0.99901
0.72	0.99902
0.722	0.99904
0.724	0.99908
0.726	0.99909
0.728	0.9991
0.73	0.99912
0.732	0.99914
0.734	0.99917
0.736	0.99919
0.738	0.9992
0.74	0.99923
0.742	0.99924
0.744	0.99925
0.746	0.99925
0.748	0.99925
0.75	0.99929
0.752	0.99931
0.754	0.99932
0.756	0.99933
0.758	0.99934
0.76	0.99936
0.762	0.99937
0.764	0.9994
0.766	0.9994
0.768	0.99943
0.77	0.99944
0.772	0.99944
0.774	0.99946
0.776	0.99946
0.778	0.99947
0.78	0.99948
0.782	0.99949
0.784	0.99949
0.786	0.99951
0.788	0.99953
0.79	0.99953
0.792	0.99955
0.794	0.99955
0.796	0.99957
0.798	0.99958
0.8	0.99958
0.802	0.99958
0.804	0.99958
0.806	0.99959
0.808	0.9996
0.81	0.99961
0.812	0.99962
0.814	0.99963
0.816	0.99964
0.818	0.99964
0.82	0.99965
0.822	0.99965
0.824	0.99968
0.826	0.99969
0.828	0.99971
0.83	0.99971
0.832	0.99971
0.834	0.99973
0.836	0.99973
0.838	0.99973
0.84	0.99975
0.842	0.99975
0.844	0.99977
0.846	0.99978
0.848	0.99978
0.85	0.99978
0.852	0.99979
0.854	0.99979
0.856	0.99979
0.858	0.9998
0.86	0.9998
0.862	0.99981
0.864	0.99983
0.866	0.99984
0.868	0.99984
0.87	0.99984
0.872	0.99985
0.874	0.99986
0.876	0.99986
0.878	0.99987
0.88	0.99987
0.882	0.99987
0.884	0.99988
0.886	0.99988
0.888	0.99988
0.89	0.99988
0.892	0.99988
0.894	0.99989
0.896	0.99989
0.898	0.99989
0.9	0.9999
0.902	0.9999
0.904	0.99991
0.906	0.99992
0.908	0.99992
0.91	0.99993
0.912	0.99993
0.914	0.99994
0.916	0.99994
0.918	0.99994
0.92	0.99995
0.922	0.99995
0.924	0.99996
0.926	0.99996
0.928	0.99996
0.93	0.99996
0.932	0.99996
0.934	0.99997
0.936	0.99997
0.938	0.99997
0.94	0.99999
0.942	0.99999
0.944	0.99999
0.946	0.99999
0.948	0.99999
0.95	0.99999
0.952	0.99999
0.954	0.99999
0.956	0.99999
0.958	0.99999
0.96	0.99999
0.962	0.99999
0.964	0.99999
0.966	0.99999
0.968	1
0.97	1
0.972	1
0.974	1
0.976	1
0.978	1
0.98	1
0.982	1
0.984	1
0.986	1
0.988	1
0.99	1
0.992	1
0.994	1
0.996	1
0.998	1
1	1


==> data/ROC_multipath_two_echo_m3db.dat <==
0	0
0.002	0.24222
0.004	0.31538
0.006	0.36439
0.008	0.41303
0.01	0.44656
0.012	0.47987
0.014	0.50603
0.016	0.53138
0.018	0.5526
0.02	0.5718
0.022	0.58872
0.024	0.60449
0.026	0.6199
0.028	0.63402
0.03	0.64688
0.032	0.65928
0.034	0.66996
0.036	0.68132
0.038	0.69158
0.04	0.70107
0.042	0.70943
0.044	0.71708
0.046	0.72521
0.048	0.73294
0.05	0.74047
0.052	0.74789
0.054	0.7543
0.056	0.76036
0.058	0.76676
0.06	0.77218
0.062	0.77711
0.064	0.78252
0.066	0.78797
0.068	0.79287
0.07	0.79793
0.072	0.80228
0.074	0.80624
0.076	0.81031
0.078	0.81455
0.08	0.81869
0.082	0.82284
0.084	0.82672
0.086	0.83058
0.088	0.8339
0.09	0.83713
0.092	0.8404
0.094	0.8443
0.096	0.84764
0.098	0.85094
0.1	0.85432
0.102	0.85671
0.104	0.85961
0.106	0.86255
0.108	0.86518
0.11	0.86762
0.112	0.87035
0.114	0.87271
0.116	0.87509
0.118	0.87738
0.12	0.87956
0.122	0.8818
0.124	0.88437
0.126	0.8864
0.128	0.88858
0.13	0.89049
0.132	0.89261
0.134	0.89459
0.136	0.89605
0.138	0.8981
0.14	0.89993
0.142	0.90159
0.144	0.90326
0.146	0.9049
0.148	0.90662
0.15	0.90819
0.152	0.90994
0.154	0.91167
0.156	0.91301
0.158	0.91462
0.16	0.91587
0.162	0.91725
0.164	0.91844
0.166	0.91993
0.168	0.92104
0.17	0.92241
0.172	0.92379
0.174	0.9251
0.176	0.9262
0.178	0.92731
0.18	0.92869
0.182	0.93003
0.184	0.93123
0.186	0.93234
0.188	0.9336
0.19	0.93485
0.192	0.93599
0.194	0.93699
0.196	0.93801
0.198	0.93867
0.2	0.9398
0.202	0.94069
0.204	0.94158
0.206	0.94234
0.208	0.94336
0.21	0.94426
0.212	0.94518
0.214	0.9459
0.216	0.94677
0.218	0.94766
0.22	0.94836
0.222	0.94932
0.224	0.94994
0.226	0.95092
0.228	0.95173
0.23	0.95254
0.232	0.95321
0.234	0.95394
0.236	0.95451
0.238	0.95513
0.24	0.95568
0.242	0.95621
0.244	0.95685
0.246	0.9574
0.248	0.9579
0.25	0.95859
0.252	0.95928
0.254	0.9599
0.256	0.96041
0.258	0.96081
0.26	0.9614
0.262	0.96203
0.264	0.96261
0.266	0.96312
0.268	0.96355
0.27	0.96407
0.272	0.9647
0.274	0.96522
0.276	0.96584
0.278	0.96635
0.28	0.96688
0.282	0.96733
0.284	0.96781
0.286	0.96826
0.288	0.96877
0.29	0.96936
0.292	0.96986
0.294	0.9702
0.296	0.97059
0.298	0.97087
0.3	0.97127
0.302	0.97161
0.304	0.97216
0.306	0.97263
0.308	0.97308
0.31	0.97341
0.312	0.97375
0.314	0.97399
0.316	0.97454
0.318	0.97486
0.32	0.97533
0.322	0.97555
0.324	0.976
0.326	0.97628
0.328	0.97657
0.33	0.97703
0.332	0.97729
0.334	0.9775
0.336	0.9778
0.338	0.97805
0.34	0.97828
0.342	0.97864
0.344	0.97903
0.346	0.97943
0.348	0.97959
0.35	0.97984
0.352	0.98007
0.354	0.98037
0.356	0.98086
0.358	0.98104
0.36	0.98135
0.362	0.9816
0.364	0.98186
0.366	0.98202
0.368	0.98225
0.37	0.98257
0.372	0.98288
0.374	0.98304
0.376	0.98341
0.378	0.98368
0.38	0.98384
0.382	0.98406
0.384	0.98431
0.386	0.98459
0.388	0.98478
0.39	0.98502
0.392	0.98519
0.394	0.98544
0.396	0.98565
0.398	0.98581
0.4	0.98608
0.402	0.98629
0.404	0.98645
0.406	0.98674
0.408	0.98694
0.41	0.98715
0.412	0.98725
0.414	0.98741
0.416	0.98764
0.418	0.98782
0.42	0.98794
0.422	0.98815
0.424	0.98835
0.426	0.98853
0.428	0.98873
0.43	0.98898
0.432	0.98913
0.434	0.98924
0.436	0.98945
0.438	0.98958
0.44	0.98973
0.442	0.98992
0.444	0.99001
0.446	0.99018
0.448	0.99029
0.45	0.99046
0.452	0.9906
0.454	0.99071
0.456	0.99077
0.458	0.99084
0.46	0.99098
0.462	0.99119
0.464	0.99133
0.466	0.99142
0.468	0.99152
0.47	0.9916
0.472	0.99168
0.474	0.99175
0.476	0.99187
0.478	0.99199
0.48	0.99216
0.482	0.99224
0.484	0.99232
0.486	0.99247
0.488	0.99255
0.49	0.99269
0.492	0.99281
0.494	0.99285
0.496	0.99299
0.498	0.99308
0.5	0.99322
0.502	0.99333
0.504	0.99345
0.506	0.99356
0.508	0.99364
0.51	0.99378
0.512	0.99387
0.514	0.99393
0.516	0.99406
0.518	0.99415
0.52	0.99425
0.522	0.99431
0.524	0.9944
0.526	0.99452
0.528	0.9946
0.53	0.99463
0.532	0.99467
0.534	0.99476
0.536	0.99486
0.538	0.99496
0.54	0.99504
0.542	0.99514
0.544	0.99521
0.546	0.99527
0.548	0.99532
0.55	0.99543
0.552	0.99549
0.554	0.99556
0.556	0.99562
0.558	0.99567
0.56	0.99575
0.562	0.9958
0.564	0.99588
0.566	0.99591
0.568	0.99597
0.57	0.996
0.572	0.99609
0.574	0.99613
0.576	0.99621
0.578	0.99631
0.58	0.99639
0.582	0.99646
0.584	0.99654
0.586	0.99661
0.588	0.99668
0.59	0.99674
0.592	0.99678
0.594	0.99681
0.596	0.99687
0.598	0.99692
0.6	0.99699
0.602	0.99703
0.604	0.99707
0.606	0.99713
0.608	0.99719
0.61	0.9972
0.612	0.99721
0.614	0.99722
0.616	0.99726
0.618	0.99728
0.62	0.99735
0.622	0.99738
0.624	0.99743
0.626	0.9975
0.628	0.99754
0.63	0.99758
0.632	0.99761
0.634	0.99762
0.636	0.99763
0.638	0.99767
0.64	0.99771
0.642	0.99776
0.644	0.99777
0.646	0.99779
0.648	0.99782
0.65	0.99785
0.652	0.9979
0.654	0.99795
0.656	0.99802
0.658	0.99807
0.66	0.9981
0.662	0.99814
0.664	0.99819
0.666	0.99821
0.668	0.99823
0.67	0.99826
0.672	0.99831
0.674	0.99834
0.676	0.99836
0.678	0.99839
0.68	0.99839
0.682	0.99842
0.684	0.99845
0.686	0.99848
0.688	0.99854
0.69	0.99857
0.692	0.9986
0.694	0.99863
0.696	0.99865
0.698	0.99867
0.7	0.99868
0.702	0.99871
0.704	0.99874
0.706	0.99876
0.708	0.99878
0.71	0.9988
0.712	0.99882
0.714	0.99886
0.716	0.99888
0.718	0.99891
0.72	0.99891
0.722	0.99894
0.724	0.99896
0.726	0.99899
0.728	0.99902
0.73	0.99903
0.732	0.99906
0.734	0.99906
0.736	0.99908
0.738	0.99909
0.74	0.99909
0.742	0.9991
0.744	0.99913
0.746	0.99916
0.748	0.99919
0.75	0.9992
0.752	0.99922
0.754	0.99923
0.756	0.99925
0.758	0.99925
0.76	0.99927
0.762	0.99929
0.764	0.9993
0.766	0.99932
0.768	0.99933
0.77	0.99935
0.772	0.99935
0.774	0.99937
0.776	0.99941
0.778	0.99942
0.78	0.99943
0.782	0.99943
0.784	0.99943
0.786	0.99948
0.788	0.99949
0.79	0.99949
0.792	0.99949
0.794	0.9995
0.796	0.9995
0.798	0.99951
0.8	0.99954
0.802	0.99955
0.804	0.99955
0.806	0.99957
0.808	0.99958
0.81	0.99959
0.812	0.9996
0.814	0.99963
0.816	0.99963
0.818	0.99964
0.82	0.99964
0.822	0.99965
0.824	0.99965
0.826	0.99967
0.828	0.99971
0.83	0.99974
0.832	0.99976
0.834	0.99976
0.836	0.99977
0.838	0.99978
0.84	0.99978
0.842	0.99978
0.844	0.99978
0.846	0.99982
0.848	0.99983
0.85	0.99983
0.852	0.99984
0.854	0.99985
0.856	0.99985
0.858	0.99986
0.86	0.99987
0.862	0.99988
0.864	0.99988
0.866	0.99989
0.868	0.9999
0.87	0.9999
0.872	0.9999
0.874	0.99991
0.876	0.99992
0.878	0.99992
0.88	0.99993
0.882	0.99993
0.884	0.99993
0.886	0.99994
0.888	0.99994
0.89	0.99994
0.892	0.99994
0.894	0.99994
0.896	0.99994
0.898	0.99994
0.9	0.99994
0.902	0.99994
0.904	0.99994
0.906	0.99996
0.908	0.99996
0.91	0.99996
0.912	0.99996
0.914	0.99996
0.916	0.99996
0.918	0.99996
0.92	0.99996
0.922	0.99996
0.924	0.99996
0.926	0.99996
0.928	0.99996
0.93	0.99996
0.932	0.99996
0.934	0.99996
0.936	0.99996
0.938	0.99996
0.94	0.99997
0.942	0.99997
0.944	0.99997
0.946	0.99997
0.948	0.99997
0.95	0.99998
0.952	0.99998
0.954	0.99999
0.956	0.99999
0.958	0.99999
0.96	0.99999
0.962	1
0.964	1
0.966	1
0.968	1
0.97	1
0.972	1
0.974	1
0.976	1
0.978	1
0.98	1
0.982	1
0.984	1
0.986	1
0.988	1
0.99	1
0.992	1
0.994	1
0.996	1
0.998	1
1	1


==> data/ROC_multipath_two_equal.dat <==
0	0
0.002	0.24148
0.004	0.31521
0.006	0.36279
0.008	0.41218
0.01	0.44625
0.012	0.48025
0.014	0.50579
0.016	0.53181
0.018	0.55187
0.02	0.57123
0.022	0.58781
0.024	0.60395
0.026	0.61932
0.028	0.6338
0.03	0.64679
0.032	0.65901
0.034	0.6702
0.036	0.68137
0.038	0.69136
0.04	0.70087
0.042	0.70962
0.044	0.71732
0.046	0.72443
0.048	0.73262
0.05	0.7405
0.052	0.74813
0.054	0.75445
0.056	0.76057
0.058	0.76707
0.06	0.77246
0.062	0.77674
0.064	0.78251
0.066	0.78777
0.068	0.79315
0.07	0.79733
0.072	0.80172
0.074	0.80594
0.076	0.8102
0.078	0.81394
0.08	0.81827
0.082	0.82223
0.084	0.82635
0.086	0.83003
0.088	0.83339
0.09	0.83719
0.092	0.84057
0.094	0.8445
0.096	0.84752
0.098	0.85087
0.1	0.85411
0.102	0.85672
0.104	0.85963
0.106	0.86225
0.108	0.86502
0.11	0.86767
0.112	0.87007
0.114	0.87299
0.116	0.87536
0.118	0.87778
0.12	0.87992
0.122	0.88239
0.124	0.8846
0.126	0.88672
0.128	0.8887
0.13	0.89035
0.132	0.89228
0.134	0.89402
0.136	0.89575
0.138	0.89798
0.14	0.89978
0.142	0.90122
0.144	0.90313
0.146	0.90483
0.148	0.9065
0.15	0.90797
0.152	0.90975
0.154	0.91171
0.156	0.91326
0.158	0.9147
0.16	0.91603
0.162	0.91762
0.164	0.91911
0.166	0.92062
0.168	0.922
0.17	0.92319
0.172	0.92463
0.174	0.92599
0.176	0.92729
0.178	0.92831
0.18	0.92957
0.182	0.93056
0.184	0.9316
0.186	0.93258
0.188	0.93364
0.19	0.93461
0.192	0.93582
0.194	0.93675
0.196	0.93774
0.198	0.93867
0.2	0.93959
0.202	0.94032
0.204	0.94135
0.206	0.94215
0.208	0.94323
0.21	0.94398
0.212	0.94515
0.214	0.94614
0.216	0.94692
0.218	0.94775
0.22	0.94848
0.222	0.94927
0.224	0.94992
0.226	0.95079
0.228	0.95148
0.23	0.95214
0.232	0.95286
0.234	0.95362
0.236	0.95427
0.238	0.95498
0.24	0.95559
0.242	0.95626
0.244	0.95679
0.246	0.95746
0.248	0.95797
0.25	0.95869
0.252	0.95934
0.254	0.95992
0.256	0.96057
0.258	0.96107
0.26	0.96167
0.262	0.9621
0.264	0.96258
0.266	0.96306
0.268	0.96369
0.27	0.96416
0.272	0.96472
0.274	0.96518
0.276	0.96571
0.278	0.96624
0.28	0.96663
0.282	0.96717
0.284	0.96764
0.286	0.96806
0.288	0.96853
0.29	0.96894
0.292	0.9694
0.294	0.96981
0.296	0.97026
0.298	0.97065
0.3	0.971
0.302	0.97137
0.304	0.97174
0.306	0.97211
0.308	0.97249
0.31	0.9728
0.312	0.97314
0.314	0.9735
0.316	0.97392
0.318	0.97431
0.32	0.97465
0.322	0.97506
0.324	0.97542
0.326	0.97571
0.328	0.97611
0.33	0.97652
0.332	0.9768
0.334	0.97706
0.336	0.97743
0.338	0.97775
0.34	0.9781
0.342	0.9784
0.344	0.9787
0.346	0.97913
0.348	0.97941
0.35	0.97966
0.352	0.97988
0.354	0.98014
0.356	0.98045
0.358	0.98062
0.36	0.9809
0.362	0.98111
0.364	0.98129
0.366	0.9816
0.368	0.9818
0.37	0.9821
0.372	0.98236
0.374	0.98261
0.376	0.98295
0.378	0.98322
0.38	0.98347
0.382	0.98373
0.384	0.98398
0.386	0.98417
0.388	0.98432
0.39	0.9845
0.392	0.98469
0.394	0.98486
0.396	0.98505
0.398	0.98523
0.4	0.98539
0.402	0.98562
0.404	0.98588
0.406	0.98608
0.408	0.98634
0.41	0.98654
0.412	0.98673
0.414	0.98691
0.416	0.98706
0.418	0.98722
0.42	0.98751
0.422	0.98768
0.424	0.9878
0.426	0.98794
0.428	0.98806
0.43	0.98823
0.432	0.98839
0.434	0.98853
0.436	0.98871
0.438	0.98889
0.44	0.98905
0.442	0.98919
0.444	0.98932
0.446	0.9895
0.448	0.98954
0.45	0.98967
0.452	0.98978
0.454	0.98988
0.456	0.99009
0.458	0.9902
0.46	0.99032
0.462	0.99054
0.464	0.99067
0.466	0.99075
0.468	0.99094
0.47	0.99107
0.472	0.99123
0.474	0.99131
0.476	0.9915
0.478	0.99158
0.48	0.9917
0.482	0.99182
0.484	0.9919
0.486	0.99206
0.488	0.99218
0.49	0.99228
0.492	0.99237
0.494	0.99248
0.496	0.99261
0.498	0.99274
0.5	0.99288
0.502	0.99294
0.504	0.99303
0.506	0.99313
0.508	0.99323
0.51	0.99334
0.512	0.99345
0.514	0.99356
0.516	0.99366
0.518	0.99374
0.52	0.99392
0.522	0.99404
0.524	0.99411
0.526	0.99418
0.528	0.99426
0.53	0.99433
0.532	0.99438
0.534	0.99447
0.536	0.99458
0.538	0.99467
0.54	0.9947
0.542	0.99478
0.544	0.99484
0.546	0.99496
0.548	0.99506
0.55	0.99515
0.552	0.99526
0.554	0.99529
0.556	0.99535
0.558	0.99548
0.56	0.99553
0.562	0.99563
0.564	0.99566
0.566	0.99578
0.568	0.99587
0.57	0.99594
0.572	0.99604
0.574	0.99608
0.576	0.99616
0.578	0.99626
0.58	0.99634
0.582	0.99637
0.584	0.99639
0.586	0.99644
0.588	0.99649
0.59	0.9966
0.592	0.99666
0.594	0.9967
0.596	0.9968
0.598	0.99683
0.6	0.99684
0.602	0.99688
0.604	0.99693
0.606	0.99699
0.608	0.99703
0.61	0.99706
0.612	0.99711
0.614	0.99716
0.616	0.9972
0.618	0.99725
0.62	0.9973
0.622	0.99736
0.624	0.99744
0.626	0.99751
0.628	0.99757
0.63	0.99758
0.632	0.99761
0.634	0.99763
0.636	0.99767
0.638	0.99771
0.64	0.99775
0.642	0.99777
0.644	0.99777
0.646	0.99781
0.648	0.99787
0.65	0.9979
0.652	0.99796
0.654	0.998
0.656	0.99805
0.658	0.99811
0.66	0.99815
0.662	0.99817
0.664	0.99819
0.666	0.99823
0.668	0.99827
0.67	0.99831
0.672	0.99833
0.674	0.99835
0.676	0.99836
0.678	0.9984
0.68	0.99842
0.682	0.99845
0.684	0.9985
0.686	0.99853
0.688	0.99855
0.69	0.99856
0.692	0.99857
0.694	0.99859
0.696	0.99861
0.698	0.99866
0.7	0.9987
0.702	0.99873
0.704	0.9988
0.706	0.99882
0.708	0.99883
0.71	0.99886
0.712	0.99888
0.714	0.9989
0.716	0.99891
0.718	0.99894
0.72	0.99896
0.722	0.99898
0.724	0.99899
0.726	0.999
0.728	0.99903
0.73	0.99906
0.732	0.99907
0.734	0.99908
0.736	0.99909
0.738	0.99911
0.74	0.99912
0.742	0.99912
0.744	0.99913
0.746	0.99914
0.748	0.99918
0.75	0.99919
0.752	0.99919
0.754	0.99919
0.756	0.99921
0.758	0.99924
0.76	0.99926
0.762	0.99928
0.764	0.99932
0.766	0.99935
0.768	0.99937
0.77	0.99939
0.772	0.99942
0.774	0.99947
0.776	0.99948
0.778	0.9995
0.78	0.99951
0.782	0.99953
0.784	0.99956
0.786	0.99956
0.788	0.99958
0.79	0.99961
0.792	0.99962
0.794	0.99965
0.796	0.99965
0.798	0.99965
0.8	0.99965
0.802	0.99966
0.804	0.99966
0.806	0.99966
0.808	0.99966
0.81	0.99968
0.812	0.99968
0.814	0.99969
0.816	0.9997
0.818	0.9997
0.82	0.99971
0.822	0.99971
0.824	0.99971
0.826	0.99971
0.828	0.99974
0.83	0.99975
0.832	0.99976
0.834	0.99978
0.836	0.99979
0.838	0.99979
0.84	0.99979
0.842	0.9998
0.844	0.9998
0.846	0.99981
0.848	0.99982
0.85	0.99982
0.852	0.99982
0.854	0.99985
0.856	0.99985
0.858	0.99986
0.86	0.99986
0.862	0.99987
0.864	0.99988
0.866	0.99988
0.868	0.99989
0.87	0.9999
0.872	0.99991
0.874	0.99991
0.876	0.99991
0.878	0.99991
0.88	0.99991
0.882	0.99991
0.884	0.99991
0.886	0.99991
0.888	0.99992
0.89	0.99992
0.892	0.99992
0.894	0.99992
0.896	0.99993
0.898	0.99993
0.9	0.99993
0.902	0.99994
0.904	0.99995
0.906	0.99995
0.908	0.99995
0.91	0.99995
0.912	0.99995
0.914	0.99995
0.916	0.99995
0.918	0.99995
0.92	0.99995
0.922	0.99995
0.924	0.99996
0.926	0.99996
0.928	0.99996
0.93	0.99996
0.932	0.99996
0.934	0.99997
0.936	0.99997
0.938	0.99997
0.94	0.99998
0.942	0.99998
0.944	0.99998
0.946	0.99998
0.948	0.99998
0.95	0.99998
0.952	0.99998
0.954	0.99998
0.956	0.99998
0.958	0.99999
0.96	0.99999
0.962	0.99999
0.964	0.99999
0.966	0.99999
0.968	0.99999
0.97	0.99999
0.972	0.99999
0.974	0.99999
0.976	0.99999
0.978	0.99999
0.98	1
0.982	1
0.984	1
0.986	1
0.988	1
0.99	1
0.992	1
0.994	1
0.996	1
0.998	1
1	1


==> data/fig2_ROC_fowler_fair.dat <==
col1 col2
1.000000 1.000000
0.999920 1.000000
0.999720 1.000000
0.999290 1.000000
0.998140 1.000000
0.995890 0.999990
0.992380 0.999920
0.986680 0.999870
0.979720 0.999780
0.970570 0.999630
0.960070 0.999370
0.946800 0.999050
0.932900 0.998410
0.916930 0.997760
0.900290 0.996810
0.882420 0.995390
0.863830 0.993800
0.845670 0.991510
0.826240 0.988980
0.806080 0.985840
0.786040 0.982220
0.765410 0.977910
0.745040 0.973200
0.723860 0.968070
0.703870 0.961850
0.683300 0.955510
0.662850 0.948630
0.642460 0.942140
0.622010 0.934800
0.602850 0.927430
0.582770 0.919290
0.563290 0.910940
0.544130 0.902580
0.525570 0.893650
0.506530 0.884630
0.487060 0.875120
0.468620 0.866170
0.450100 0.856790
0.432750 0.847360
0.415420 0.837780
0.398830 0.828320
0.380990 0.818650
0.364650 0.808700
0.348350 0.799000
0.333050 0.789320
0.317670 0.779150
0.302650 0.769250
0.288320 0.759160
0.274830 0.748930
0.261400 0.738760
0.249080 0.728810
0.236870 0.718940
0.225250 0.708980
0.214030 0.699160
0.202920 0.689620
0.192300 0.679650
0.182590 0.669440
0.172720 0.659090
0.163320 0.648860
0.154220 0.639420
0.145890 0.629170
0.138410 0.619440
0.130470 0.609770
0.123690 0.600070
0.116710 0.590210
0.109960 0.580580
0.103520 0.570570
0.097650 0.561070
0.092190 0.550990
0.086900 0.541710
0.081860 0.531940
0.077070 0.522610
0.072620 0.512960
0.068470 0.503120
0.064470 0.494240
0.060750 0.485240
0.057210 0.475900
0.053910 0.466210
0.050900 0.457580
0.047820 0.448280
0.045000 0.438920
0.042280 0.430180
0.039530 0.421470
0.036990 0.412650
0.034640 0.404360
0.032570 0.395600
0.030590 0.387240
0.028640 0.379010
0.026690 0.370430
0.025250 0.362840
0.023610 0.354700
0.021930 0.346760
0.020800 0.339150
0.019640 0.331190
0.018510 0.323650
0.017530 0.316750
0.016400 0.309450
0.015360 0.301900
0.014300 0.294810
0.013400 0.287640
0.012530 0.280610
0.011740 0.273840
0.011100 0.267610
0.010470 0.261240
0.009900 0.254640
0.009200 0.248460
0.008630 0.242420
0.007960 0.236630
0.007380 0.230530
0.006960 0.224660
0.006620 0.219510
0.006200 0.213980
0.005790 0.208490
0.005450 0.203450
0.004980 0.198070
0.004750 0.193120
0.004310 0.187960
0.004140 0.182960
0.003860 0.178380
0.003570 0.173930
0.003420 0.169070
0.003180 0.164730
0.002960 0.160040
0.002740 0.156000
0.002510 0.152000
0.002270 0.148100
0.002110 0.144170
0.002010 0.140200
0.001890 0.136400
0.001790 0.132770
0.001660 0.129180
0.001540 0.125470
0.001470 0.121990
0.001400 0.118390
0.001310 0.115170
0.001200 0.111920
0.001100 0.108810
0.001030 0.105570
0.000950 0.102680
0.000880 0.099960
0.000830 0.097150
0.000820 0.094130
0.000750 0.091560
0.000690 0.089000
0.000670 0.086690
0.000640 0.084290
0.000620 0.081860
0.000590 0.079690
0.000550 0.077560
0.000550 0.075370
0.000540 0.073230
0.000490 0.071330
0.000470 0.069280
0.000440 0.067320
0.000420 0.065630
0.000350 0.063670
0.000340 0.061890
0.000290 0.060280
0.000270 0.058410
0.000260 0.056760
0.000250 0.055060
0.000250 0.053580
0.000230 0.051980
0.000220 0.050400
0.000200 0.048850
0.000200 0.047460
0.000190 0.046190
0.000190 0.044870
0.000170 0.043490
0.000170 0.042200
0.000170 0.041090
0.000150 0.039960
0.000140 0.038950
0.000140 0.037860
0.000140 0.036750
0.000140 0.035600
0.000130 0.034630
0.000120 0.033650
0.000110 0.032760
0.000110 0.031750
0.000110 0.030790
0.000110 0.029920
0.000110 0.028900
0.000090 0.028040
0.000090 0.027100
0.000070 0.026330
0.000070 0.025550
0.000070 0.024770
0.000060 0.023900
0.000060 0.023040
0.000050 0.022350
0.000040 0.021800
0.000040 0.020860
0.000040 0.020150
0.000040 0.019560
0.000040 0.019090
0.000040 0.018580
0.000040 0.018030
0.000040 0.017440
0.000040 0.016840
0.000040 0.016330
0.000040 0.015910
0.000040 0.015320
0.000040 0.014730
0.000040 0.014200
0.000040 0.013730
0.000030 0.013390
0.000030 0.012950
0.000030 0.012640
0.000030 0.012220
0.000030 0.011880
0.000030 0.011560
0.000010 0.011190
0.000010 0.010900
0.000010 0.010530
0.000010 0.010240
0.000010 0.009950
0.000010 0.009530
0.000010 0.009220
0.000010 0.008920
0.000010 0.008750
0.000010 0.008450
0.000010 0.008150
0.000010 0.007880
0.000010 0.007630
0.000010 0.007430
0.000010 0.007130
0.000010 0.006940
0.000010 0.006660
0.000010 0.006430
0.000010 0.006140
0.000010 0.005890
0.000010 0.005700
0.000010 0.005460
0.000010 0.005280
0.000010 0.005090
0.000010 0.004970
0.000010 0.004840
0.000010 0.004720
0.000010 0.004560
0.000010 0.004390
0.000010 0.004280
0.000010 0.004160
0.000000 0.004070
0.000000 0.003910
0.000000 0.003780
0.000000 0.003610
0.000000 0.003450
0.000000 0.003270
0.000000 0.003160
0.000000 0.003090
0.000000 0.002940
0.000000 0.002880
0.000000 0.002790
0.000000 0.002680
0.000000 0.002630
0.000000 0.002530
0.000000 0.002500
0.000000 0.002430
0.000000 0.002380
0.000000 0.002280
0.000000 0.002200
0.000000 0.002180
0.000000 0.002120
0.000000 0.002020
0.000000 0.001980
0.000000 0.001900
0.000000 0.001820
0.000000 0.001730
0.000000 0.001690
0.000000 0.001650
0.000000 0.001580
0.000000 0.001420
0.000000 0.001370
0.000000 0.001320
0.000000 0.001280
0.000000 0.001250
0.000000 0.001210
0.000000 0.001170
0.000000 0.001130
0.000000 0.001090
0.000000 0.001070
0.000000 0.001030
0.000000 0.000990
0.000000 0.000950
0.000000 0.000890
0.000000 0.000870
0.000000 0.000840
0.000000 0.000830
0.000000 0.000800
0.000000 0.000800
0.000000 0.000790
0.000000 0.000780
0.000000 0.000770
0.000000 0.000750
0.000000 0.000740
0.000000 0.000700
0.000000 0.000670
0.000000 0.000630
0.000000 0.000610
0.000000 0.000590
0.000000 0.000580
0.000000 0.000570
0.000000 0.000560
0.000000 0.000540
0.000000 0.000530
0.000000 0.000510
0.000000 0.000460
0.000000 0.000430
0.000000 0.000420
0.000000 0.000420
0.000000 0.000410
0.000000 0.000390
0.000000 0.000390
0.000000 0.000380
0.000000 0.000370
0.000000 0.000360
0.000000 0.000360
0.000000 0.000360
0.000000 0.000330
0.000000 0.000320
0.000000 0.000320
0.000000 0.000290
0.000000 0.000260
0.000000 0.000250
0.000000 0.000240
0.000000 0.000220
0.000000 0.000220
0.000000 0.000210
0.000000 0.000200
0.000000 0.000190
0.000000 0.000170
0.000000 0.000160
0.000000 0.000160
0.000000 0.000160
0.000000 0.000160
0.000000 0.000150
0.000000 0.000150
0.000000 0.000140
0.000000 0.000130
0.000000 0.000120
0.000000 0.000120
0.000000 0.000120
0.000000 0.000120
0.000000 0.000110
0.000000 0.000110
0.000000 0.000110
0.000000 0.000110
0.000000 0.000100
0.000000 0.000100
0.000000 0.000090
0.000000 0.000070
0.000000 0.000070
0.000000 0.000070
0.000000 0.000070
0.000000 0.000070
0.000000 0.000070
0.000000 0.000070
0.000000 0.000060
0.000000 0.000050
0.000000 0.000040
0.000000 0.000030
0.000000 0.000030
0.000000 0.000030
0.000000 0.000030
0.000000 0.000030
0.000000 0.000030
0.000000 0.000030
0.000000 0.000020
0.000000 0.000020
0.000000 0.000020
0.000000 0.000020
0.000000 0.000020
0.000000 0.000020
0.000000 0.000020
0.000000 0.000020
0.000000 0.000010
0.000000 0.000010
0.000000 0.000010
0.000000 0.000010
0.000000 0.000010
0.000000 0.000010
0.000000 0.000010
0.000000 0.000010
0.000000 0.000010
0.000000 0.000010
0.000000 0.000010
0.000000 0.000010
0.000000 0.000010
0.000000 0.000010
0.000000 0.000010
0.000000 0.000010
0.000000 0.000010
0.000000 0.000010
0.000000 0.000010
0.000000 0.000010
0.000000 0.000010
0.000000 0.000010
0.000000 0.000010
0.000000 0.000010


==> data/fig3_pd_vs_snr_fowler_fair.dat <==
col1 col2
-10.000000 0.017430
-9.000000 0.020620
-8.000000 0.025630
-7.000000 0.030040
-6.000000 0.036840
-5.000000 0.046040
-4.000000 0.061730
-3.000000 0.083080
-2.000000 0.107050
-1.000000 0.154550
0.000000 0.214010
1.000000 0.274740
2.000000 0.365340
3.000000 0.453910
4.000000 0.568940
5.000000 0.666460
6.000000 0.756760
7.000000 0.849200
8.000000 0.909090
9.000000 0.951960
10.000000 0.979270


==> data/fig4_pd_vs_k_fowler_fair.dat <==
col1 col2
6.000000 0.200550
7.000000 0.306720
8.000000 0.398190
9.000000 0.474500
10.000000 0.578780
11.000000 0.574740
12.000000 0.668460


==> data/fig5_pd_vs_snr_fowler_fair_OFDM.dat <==
col1 col2
-10.000000 0.013920
-9.000000 0.014960
-8.000000 0.016030
-7.000000 0.018630
-6.000000 0.022960
-5.000000 0.026760
-4.000000 0.032860
-3.000000 0.042390
-2.000000 0.051900
-1.000000 0.065920
0.000000 0.082190
1.000000 0.104040
2.000000 0.130920
3.000000 0.161290
4.000000 0.201990
5.000000 0.242680
6.000000 0.292460
7.000000 0.353240
8.000000 0.407630
9.000000 0.477930
10.000000 0.538030


==> data/fig5_pd_vs_snr_fowler_fair_students_t.dat <==
col1 col2
-10.000000 0.018310
-9.000000 0.019780
-8.000000 0.025760
-7.000000 0.030540
-6.000000 0.036250
-5.000000 0.048310
-4.000000 0.064220
-3.000000 0.086690
-2.000000 0.117010
-1.000000 0.154820
0.000000 0.213680
1.000000 0.279010
2.000000 0.367730
3.000000 0.453100
4.000000 0.554310
5.000000 0.654780
6.000000 0.747470
7.000000 0.833440
8.000000 0.896180
9.000000 0.943280
10.000000 0.970120


==> data/fig6_pd_vs_k_fowler_fair_OFDM.dat <==
col1 col2
6.000000 0.090550
7.000000 0.112540
8.000000 0.081530
9.000000 0.086280
10.000000 0.067180
11.000000 0.067860
12.000000 0.058900


==> data/fig6_pd_vs_k_fowler_fair_students_t.dat <==
col1 col2
6.000000 0.183790
7.000000 0.292980
8.000000 0.380950
9.000000 0.467250
10.000000 0.567490
11.000000 0.599640
12.000000 0.662140


==> data/pd_vs_k_1b.dat <==
   6.0000000e+00   3.8375000e-01
   7.0000000e+00   2.7135000e-01
   8.0000000e+00   1.7394000e-01
   9.0000000e+00   1.0882000e-01
   1.0000000e+01   6.2080000e-02
   1.1000000e+01   3.8660000e-02
   1.2000000e+01   2.1500000e-02


==> data/pd_vs_k_1b_OFDM.dat <==
   6.0000000e+00   5.1315000e-01
   7.0000000e+00   4.0151000e-01
   8.0000000e+00   2.4846000e-01
   9.0000000e+00   1.5020000e-01
   1.0000000e+01   8.7750000e-02
   1.1000000e+01   5.1750000e-02
   1.2000000e+01   2.9880000e-02


==> data/pd_vs_k_1b_students_t.dat <==
   6.0000000e+00   3.5637000e-01
   7.0000000e+00   2.6815000e-01
   8.0000000e+00   1.6612000e-01
   9.0000000e+00   9.9510000e-02
   1.0000000e+01   5.8690000e-02
   1.1000000e+01   3.5690000e-02
   1.2000000e+01   2.1140000e-02


==> data/pd_vs_k_RD.dat <==
   6.0000000e+00   6.5520000e-01
   7.0000000e+00   7.6233000e-01
   8.0000000e+00   8.7454000e-01
   9.0000000e+00   9.5957000e-01
   1.0000000e+01   9.9316000e-01
   1.1000000e+01   9.9970000e-01
   1.2000000e+01   9.9999000e-01


==> data/pd_vs_k_bound_approx.dat <==
   6.0000000e+00   5.3905983e-01
   7.0000000e+00   6.5069105e-01
   8.0000000e+00   7.6722287e-01
   9.0000000e+00   8.7388401e-01
   1.0000000e+01   9.5105734e-01
   1.1000000e+01   9.8890882e-01
   1.2000000e+01   9.9894426e-01


==> data/pd_vs_k_bound_exact.dat <==
   6.0000000e+00   3.8395034e-01
   7.0000000e+00   5.1433672e-01
   8.0000000e+00   6.6416969e-01
   9.0000000e+00   8.1163167e-01
   1.0000000e+01   9.2447355e-01
   1.1000000e+01   9.8234857e-01
   1.2000000e+01   9.9826997e-01


==> data/pd_vs_k_ext.dat <==
   6.0000000e+00   5.6245000e-01
   7.0000000e+00   7.5614000e-01
   8.0000000e+00   8.7249000e-01
   9.0000000e+00   9.6252000e-01
   1.0000000e+01   9.9643000e-01
   1.1000000e+01   9.9980000e-01
   1.2000000e+01   9.9999000e-01


==> data/pd_vs_k_ext_OFDM.dat <==
   6.0000000e+00   4.7742000e-01
   7.0000000e+00   6.0375000e-01
   8.0000000e+00   7.6650000e-01
   9.0000000e+00   9.0491000e-01
   1.0000000e+01   9.6756000e-01
   1.1000000e+01   9.9619000e-01
   1.2000000e+01   9.9977000e-01


==> data/pd_vs_k_ext_students_t.dat <==
   6.0000000e+00   6.3114000e-01
   7.0000000e+00   8.2105000e-01
   8.0000000e+00   9.4294000e-01
   9.0000000e+00   9.8874000e-01
   1.0000000e+01   9.9951000e-01
   1.1000000e+01   1.0000000e+00
   1.2000000e+01   1.0000000e+00


==> data/pd_vs_snr_1b.dat <==
  -1.0000000e+01   1.2130000e-02
  -9.0000000e+00   1.3120000e-02
  -8.0000000e+00   1.4690000e-02
  -7.0000000e+00   1.5800000e-02
  -6.0000000e+00   1.7040000e-02
  -5.0000000e+00   2.0370000e-02
  -4.0000000e+00   2.6100000e-02
  -3.0000000e+00   3.2470000e-02
  -2.0000000e+00   4.3060000e-02
  -1.0000000e+00   5.9510000e-02
   0.0000000e+00   8.3320000e-02
   1.0000000e+00   1.1445000e-01
   2.0000000e+00   1.5401000e-01
   3.0000000e+00   2.0098000e-01
   4.0000000e+00   2.5232000e-01
   5.0000000e+00   3.0525000e-01
   6.0000000e+00   3.5136000e-01
   7.0000000e+00   3.8653000e-01
   8.0000000e+00   4.2336000e-01
   9.0000000e+00   4.5312000e-01
   1.0000000e+01   4.7325000e-01


==> data/pd_vs_snr_1b_OFDM.dat <==
  -1.0000000e+01   1.3370000e-02
  -9.0000000e+00   1.5070000e-02
  -8.0000000e+00   1.7560000e-02
  -7.0000000e+00   1.9330000e-02
  -6.0000000e+00   2.2450000e-02
  -5.0000000e+00   2.8570000e-02
  -4.0000000e+00   3.6380000e-02
  -3.0000000e+00   4.8470000e-02
  -2.0000000e+00   6.6960000e-02
  -1.0000000e+00   8.9950000e-02
   0.0000000e+00   1.2576000e-01
   1.0000000e+00   1.6461000e-01
   2.0000000e+00   2.0335000e-01
   3.0000000e+00   2.5399000e-01
   4.0000000e+00   2.9911000e-01
   5.0000000e+00   3.3650000e-01
   6.0000000e+00   3.7448000e-01
   7.0000000e+00   3.9756000e-01
   8.0000000e+00   4.2154000e-01
   9.0000000e+00   4.4207000e-01
   1.0000000e+01   4.5809000e-01


==> data/pd_vs_snr_1b_students_t.dat <==
  -1.0000000e+01   1.2370000e-02
  -9.0000000e+00   1.3500000e-02
  -8.0000000e+00   1.4970000e-02
  -7.0000000e+00   1.6540000e-02
  -6.0000000e+00   2.0730000e-02
  -5.0000000e+00   2.2620000e-02
  -4.0000000e+00   2.7420000e-02
  -3.0000000e+00   3.4870000e-02
  -2.0000000e+00   4.8310000e-02
  -1.0000000e+00   6.1610000e-02
   0.0000000e+00   8.3180000e-02
   1.0000000e+00   1.1065000e-01
   2.0000000e+00   1.4530000e-01
   3.0000000e+00   1.9048000e-01
   4.0000000e+00   2.4037000e-01
   5.0000000e+00   2.8869000e-01
   6.0000000e+00   3.2948000e-01
   7.0000000e+00   3.6972000e-01
   8.0000000e+00   4.0342000e-01
   9.0000000e+00   4.3208000e-01
   1.0000000e+01   4.5893000e-01


==> data/pd_vs_snr_RD.dat <==
  -1.0000000e+01   2.2040000e-02
  -9.0000000e+00   2.5620000e-02
  -8.0000000e+00   3.2550000e-02
  -7.0000000e+00   3.6610000e-02
  -6.0000000e+00   5.4150000e-02
  -5.0000000e+00   7.4360000e-02
  -4.0000000e+00   1.0456000e-01
  -3.0000000e+00   1.5465000e-01
  -2.0000000e+00   2.3048000e-01
  -1.0000000e+00   3.3874000e-01
   0.0000000e+00   4.9529000e-01
   1.0000000e+00   6.4390000e-01
   2.0000000e+00   7.9940000e-01
   3.0000000e+00   9.0758000e-01
   4.0000000e+00   9.6810000e-01
   5.0000000e+00   9.9218000e-01
   6.0000000e+00   9.9851000e-01
   7.0000000e+00   9.9984000e-01
   8.0000000e+00   9.9999000e-01
   9.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00


==> data/pd_vs_snr_bound_approx.dat <==
  -1.0000000e+01   7.2280509e-03
  -9.0000000e+00   8.7015687e-03
  -8.0000000e+00   1.0874270e-02
  -7.0000000e+00   1.4172997e-02
  -6.0000000e+00   1.9339887e-02
  -5.0000000e+00   2.7689126e-02
  -4.0000000e+00   4.1563523e-02
  -3.0000000e+00   6.5086007e-02
  -2.0000000e+00   1.0518824e-01
  -1.0000000e+00   1.7237645e-01
   0.0000000e+00   2.7933356e-01
   1.0000000e+00   4.3366236e-01
   2.0000000e+00   6.2311906e-01
   3.0000000e+00   8.0555994e-01
   4.0000000e+00   9.3046649e-01
   5.0000000e+00   9.8486288e-01
   6.0000000e+00   9.9825336e-01
   7.0000000e+00   9.9990695e-01
   8.0000000e+00   9.9999800e-01
   9.0000000e+00   9.9999998e-01
   1.0000000e+01   1.0000000e+00


==> data/pd_vs_snr_bound_exact.dat <==
  -1.0000000e+01   7.1407657e-03
  -9.0000000e+00   8.5595775e-03
  -8.0000000e+00   1.0632969e-02
  -7.0000000e+00   1.3744076e-02
  -6.0000000e+00   1.8543725e-02
  -5.0000000e+00   2.6154270e-02
  -4.0000000e+00   3.8521108e-02
  -3.0000000e+00   5.8978798e-02
  -2.0000000e+00   9.3031607e-02
  -1.0000000e+00   1.4903916e-01
   0.0000000e+00   2.3767311e-01
   1.0000000e+00   3.6773500e-01
   2.0000000e+00   5.3619770e-01
   3.0000000e+00   7.1719362e-01
   4.0000000e+00   8.6713538e-01
   5.0000000e+00   9.5569161e-01
   6.0000000e+00   9.9027871e-01
   7.0000000e+00   9.9867373e-01
   8.0000000e+00   9.9989033e-01
   9.0000000e+00   9.9999444e-01
   1.0000000e+01   9.9999982e-01


==> data/pd_vs_snr_ext.dat <==
  -1.0000000e+01   2.0110000e-02
  -9.0000000e+00   2.4020000e-02
  -8.0000000e+00   3.1220000e-02
  -7.0000000e+00   4.0330000e-02
  -6.0000000e+00   5.1480000e-02
  -5.0000000e+00   6.8210000e-02
  -4.0000000e+00   1.0144000e-01
  -3.0000000e+00   1.3962000e-01
  -2.0000000e+00   2.1427000e-01
  -1.0000000e+00   3.1345000e-01
   0.0000000e+00   4.5714000e-01
   1.0000000e+00   6.2431000e-01
   2.0000000e+00   7.9146000e-01
   3.0000000e+00   9.0838000e-01
   4.0000000e+00   9.7626000e-01
   5.0000000e+00   9.9564000e-01
   6.0000000e+00   9.9954000e-01
   7.0000000e+00   9.9998000e-01
   8.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00


==> data/pd_vs_snr_ext_OFDM.dat <==
  -1.0000000e+01   2.0460000e-02
  -9.0000000e+00   2.2240000e-02
  -8.0000000e+00   2.8300000e-02
  -7.0000000e+00   3.4240000e-02
  -6.0000000e+00   4.4510000e-02
  -5.0000000e+00   6.2010000e-02
  -4.0000000e+00   8.5540000e-02
  -3.0000000e+00   1.1941000e-01
  -2.0000000e+00   1.8142000e-01
  -1.0000000e+00   2.6008000e-01
   0.0000000e+00   3.6860000e-01
   1.0000000e+00   5.1432000e-01
   2.0000000e+00   6.7693000e-01
   3.0000000e+00   8.2739000e-01
   4.0000000e+00   9.2798000e-01
   5.0000000e+00   9.7831000e-01
   6.0000000e+00   9.9498000e-01
   7.0000000e+00   9.9905000e-01
   8.0000000e+00   9.9981000e-01
   9.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00


==> data/pd_vs_snr_ext_students_t.dat <==
  -1.0000000e+01   2.6170000e-02
  -9.0000000e+00   3.2930000e-02
  -8.0000000e+00   4.4760000e-02
  -7.0000000e+00   6.0990000e-02
  -6.0000000e+00   8.3730000e-02
  -5.0000000e+00   1.1772000e-01
  -4.0000000e+00   1.7427000e-01
  -3.0000000e+00   2.4043000e-01
  -2.0000000e+00   3.4694000e-01
  -1.0000000e+00   4.5376000e-01
   0.0000000e+00   5.9133000e-01
   1.0000000e+00   7.2357000e-01
   2.0000000e+00   8.5002000e-01
   3.0000000e+00   9.3296000e-01
   4.0000000e+00   9.7655000e-01
   5.0000000e+00   9.9370000e-01
   6.0000000e+00   9.9878000e-01
   7.0000000e+00   9.9983000e-01
   8.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00


==> data/pd_vs_snr_multipath_five_decay.dat <==
-10	0.02072
-9	0.02472
-8	0.03078
-7	0.03681
-6	0.0509
-5	0.06654
-4	0.09529
-3	0.14287
-2	0.21211
-1	0.3141
0	0.44599
1	0.6139
2	0.75619
3	0.88797
4	0.95882
5	0.98918
6	0.99763
7	0.99959
8	0.99998
9	1
10	1


==> data/pd_vs_snr_multipath_five_equal.dat <==
-10	0.0207
-9	0.02511
-8	0.03032
-7	0.03721
-6	0.05105
-5	0.06717
-4	0.09546
-3	0.14343
-2	0.21078
-1	0.31311
0	0.44715
1	0.61111
2	0.75766
3	0.88349
4	0.95636
5	0.9878
6	0.99742
7	0.99955
8	0.99998
9	0.99999
10	1


==> data/pd_vs_snr_multipath_single.dat <==
-10	0.02041
-9	0.02517
-8	0.03001
-7	0.03811
-6	0.04987
-5	0.06659
-4	0.09502
-3	0.14197
-2	0.21167
-1	0.31965
0	0.45234
1	0.629
2	0.78082
3	0.90884
4	0.97407
5	0.99546
6	0.99941
7	0.99999
8	1
9	1
10	1


==> data/pd_vs_snr_multipath_two_echo_m10db.dat <==
-10	0.02061
-9	0.02519
-8	0.0299
-7	0.03766
-6	0.05007
-5	0.06723
-4	0.09435
-3	0.14254
-2	0.20957
-1	0.31846
0	0.45149
1	0.62511
2	0.77484
3	0.90353
4	0.96956
5	0.99375
6	0.99912
7	0.99993
8	1
9	1
10	1


==> data/pd_vs_snr_multipath_two_echo_m3db.dat <==
-10	0.02087
-9	0.02544
-8	0.03021
-7	0.03755
-6	0.05061
-5	0.06658
-4	0.09332
-3	0.14292
-2	0.20892
-1	0.31414
0	0.45072
1	0.61874
2	0.76782
3	0.89559
4	0.96545
5	0.9918
6	0.99878
7	0.99979
8	0.99998
9	1
10	1


==> data/pd_vs_snr_multipath_two_equal.dat <==
-10	0.02076
-9	0.02543
-8	0.03034
-7	0.0375
-6	0.05084
-5	0.06702
-4	0.09378
-3	0.14257
-2	0.2086
-1	0.31553
0	0.45036
1	0.61684
2	0.76613
3	0.89348
4	0.9646
5	0.99107
6	0.99876
7	0.99982
8	0.99998
9	1
10	1

